Properties of the dense cores and filamentary structures in the Vela C molecular cloud

The initial and boundary conditions of the Galactic star formation in molecular clouds are not well understood. In an effort to shed new light on this long-standing problem, we measured properties of dense cores and filamentary structures in the Vela C molecular cloud, observed with Herschel. We applied the getsf extraction method to separate the components of sources and filaments from each other and their backgrounds, before detecting, measuring, and cataloging the structures. The cores and filamentary structures constitute 40% of the total mass of Vela C, most of the material is in the low-density molecular background cloud. We selected 570 reliable cores, of which 149 are the protostellar cores and 421 are the starless cores. Almost 78% of the starless cores were identified with the gravitationally bound prestellar cores. The exponent of the CMF (alpha = 1.35) is identical to that of the Salpeter IMF. We selected 68 filaments with at least one side that appeared not blended with adjacent structures. The filament widths are in the range of 0.15 pc to 0.63 pc, and have a median value of W = 0.3(0.11) pc. The surface densities of filaments are well correlated with their contrasts and linear densities. Within uncertainties of the filament instability criterion, many filaments may well be both supercritical and subcritical. A large fraction of filaments may definitely be considered supercritical, in which are found 94 prestellar cores, 83 protostellar cores, and only 1 unbound starless core. Taking into account the uncertainties, the supercritical filaments contain only prestellar and protostellar cores. Our findings support the idea that there exists a direct relationship between the CMF and IMF and that filaments play a key role in the formation of prestellar cores, which is consistent with the previous Herschel results.

==> CDS/readme.txt <==
Catalog of dense cores in Vela C from Herschel
================================================================================
Properties of the dense cores and filamentary structures in the Vela C 
molecular cloud
     Xue-Mei Li, Guo-Yin Zhang, Alexander Men'shchikov, Jin-Zeng Li, Chang 
     Zhang, Zhong-Zu Wu
     <  >
    =        (SIMBAD/NED BibCode)
================================================================================
ADC_Keywords: Regional catalog ; Interstellar medium ; Combined data ; 
              millimetric/submm
Keywords: stars: formation -- ISM: clouds -- ISM: structure -- submillimeter: 
          ISM

Abstract:
    The initial and boundary conditions of the Galactic star formation in 
    molecular clouds are not well understood. In an effort to shed new light 
    on this long-standing problem, we measured properties of dense cores and 
    filamentary structures in the Vela C molecular cloud, observed with 
    Herschel. We used the hires algorithm to create high-resolution surface 
    densities (11.7") from the Herschel multi-wavelength dust continuum. 
    We applied the getsf extraction method to separate the components of 
    sources and filaments from each other and their backgrounds, before 
    detecting, measuring, and cataloging the structures. The cores and 
    filamentary structures constitute 40% of the total mass of Vela C, most 
    of the material is in the low-density molecular background cloud. We 
    selected 570 reliable cores, of which 149 are the protostellar cores and 
    421 are the starless cores. Almost 78% (329 of 421) of the starless cores
    were identified with the gravitationally bound prestellar cores. The 
    exponent of the CMF (alpha = 1.35) is identical to that of the Salpeter 
    IMF. The high-resolution surface density image helped us determine and 
    subtract backgrounds and measure sizes of the structures. We selected 68 
    filaments with at least one side that appeared not blended with adjacent 
    structures. The filament widths are in the range of 0.15 pc to 0.63 pc, 
    and have a median value of W = 0.3 ± 0.11 pc. The surface densities of 
    filaments are well correlated with their contrasts and linear densities. 
    Within uncertainties of the filament instability criterion, many filaments 
    (39) may well be both supercritical and subcritical. A large fraction of 
    filaments (29) may definitely be considered supercritical, in which are 
    found 94 prestellar cores, 83 protostellar cores, and only 1 unbound 
    starless core. Taking into account the uncertainties, the supercritical 
    filaments contain only prestellar and protostellar cores. Our findings 
    support the idea that there exists a direct relationship between the CMF 
    and IMF and that filaments play a key role in the formation of prestellar 
    cores, which is consistent with the previous Herschel results.

Description:
    Based on  the HOBYS imaging survey (PI: F. Motte, observation IDs: 
    1342196657, 1342196658) observations of the Vela C cloud complex, and 
    using the multi-scale source and filament extraction method getsf 
    (Men'shchikov, 2021A&A...649A..89M),  we identified a total of 570 
    reliable cores, including 421 starless cores and 149 protostellar cores, 
    and 68 reliable filaments with at least one side that appeared not blended 
    with adjacent structures.

    The observed properties of all dense cores are given in tablea1.dat, and 
    their derived properties are listed in tablea2.dat. The properties of all 
    reliable filaments are given in tablea3.dat.

File Summary:
--------------------------------------------------------------------------------
 FileName      Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe            80        .   This file
tablea1.dat     1447      570   Observed properties of dense cores in Vela C
tablea2.dat      138      570   Derived properties of dense cores in Vela C
tablea3.dat      340       68   Observed properties of filament in Vela C
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tablea1.dat
--------------------------------------------------------------------------------
   Bytes  Format Units    Label        Explanations
--------------------------------------------------------------------------------
    1-   4 I4    ---      NO         Source running number   
    6-  16 F11.7 degrees  WCS_ACOOR  WCS (J2000) alpha-coordinate of current 
                                     source 
   18-  28 F11.7 degrees  WCS_DCOOR  WCS (J2000) delta-coordinate of current 
                                     source  
        30 I1    ---      FG         Flag describing global properties over  
                                     all wavelengths 
   32-  40 E9.4  ---      SIGN       Global detection significance over all 
                                     wavelengths 
   42-  50 E9.4  ---      GOOD       Global goodness combining significance  
                                     and S/N 
   52-  69 A18   ---      CORETYPE   Protostellar, prestellar, unbound  
                                     starless and unresolevd starless
   72-  73 I2    ---      FM01       Wavelength-dependent flag at 70 um 
   75-  83 E9.4  ---      SIGNM01    Detection significance from  
                                     monochromatic single scales at 70 um
   85-  93 E9.4  ---      GOODM01    Monochromatic goodness combining  
                                     significance and S/N at 70 um
   95- 104 E10.4 Jy/beam  FXP_BST01  Peak intensity at 70 um
  106- 114 E9.4  Jy/beam  FXP_ERR01  Peak intensity error at 70 um
  116- 125 E10.4 Jy       FXT_BST01  Total flux at 70 um
  127- 135 E9.4  Jy       FXT_ERR01  Total flux error at 70 um
  137- 146 E10.4 Jy       FXT_ALT01  Total flux (Gaussian) or MASS at 70 um
  148- 156 E9.4  arcsec   SCALE01    Characteristic size (FWHM) or ALPHABE 
                                     at 70 um
  158- 166 E9.4  arcsec   AFWHM01    Major size at half-maximum (FWHM) at 
                                     70 um
  168- 176 E9.4  arcsec   BFWHM01    Minor size at half-maximum (FWHM) at 
                                     70 um
  178- 186 E9.4  arcsec   ASIZE01    Major size from intensity moments at 
                                     70 um
  188- 196 E9.4  arcsec   BSIZE01    Minor size from intensity moments at 
                                     70 um
  198- 206 E9.4  degrees  THETA01    Angle of the major axis (east of  
                                     vertical) at 70 um
  208- 217 E10.4 arcsec   FOFA01     Footprint expansion scaling factor at
                                      70 um
  219- 227 E9.4  arcsec   FOOA01     Full major axis of an elliptical 
                                     footprint at 70 um
  229- 237 E9.4  arcsec   FOOB01     Full minor axis of an elliptical 
                                     footprint at 70 um
  240- 241 I2    ---      FM02       Wavelength-dependent flag at 160 um  
  243- 251 E9.4  ---      SIGNM02    Detection significance from  
                                     monochromatic single scales at 160 um 
  253- 261 E9.4  ---      GOODM02    Monochromatic goodness combining 
                                     significance and S/N at 160 um 
  263- 271 E9.4  Jy/beam  FXP_BST02  Peak intensity at 160 um 
  273- 281 E9.4  Jy/beam  FXP_ERR02  Peak intensity error at 160 um 
  283- 291 E9.4  Jy       FXT_BST02  Total flux at 160 um 
  293- 301 E9.4  Jy       FXT_ERR02  Total flux error at 160 um 
  303- 311 E9.4  Jy       FXT_ALT02  Total flux (Gaussian) or MASS at 160 um
  313- 321 E9.4  arcsec   SCALE02    Characteristic size (FWHM) or ALPHABE  
                                     at 160 um 
  323- 331 E9.4  arcsec   AFWHM02    Major size at half-maximum (FWHM) at 
                                     160 um
  333- 341 E9.4  arcsec   BFWHM02    Minor size at half-maximum (FWHM) at 
                                     160 um
  343- 351 E9.4  arcsec   ASIZE02    Major size from intensity moments at 
                                     160 um
  353- 361 E9.4  arcsec   BSIZE02    Minor size from intensity moments at 
                                     160 um
  363- 371 E9.4  degrees  THETA02    Angle of the major axis (east of 
                                     vertical) at 160 um 
  373- 382 E10.4 arcsec   FOFA02     Footprint expansion scaling factor at 
                                     160 um
  384- 392 E9.4  arcsec   FOOA02     Full major axis of an elliptical 
                                     footprint at 160 um 
  394- 402 E9.4  arcsec   FOOB02     Full minor axis of an elliptical 
                                     footprint at 160 um 
  405- 406 I2    ---      FM03       Wavelength-dependent flag at 250 um  
  408- 416 E9.4  ---      SIGNM03    Detection significance from 
                                     monochromatic single scales at 250 um 
  418- 426 E9.4  ---      GOODM03    Monochromatic goodness combining 
                                     significance and S/N at 250 um 
  428- 436 E9.4  Jy/beam  FXP_BST03  Peak intensity at 250 um 
  438- 446 E9.4  Jy/beam  FXP_ERR03  Peak intensity error at 250 um 
  448- 456 E9.4  Jy       FXT_BST03  Total flux at 250 um 
  458- 466 E9.4  Jy       FXT_ERR03  Total flux error at 250 um 
  468- 476 E9.4  Jy       FXT_ALT03  Total flux (Gaussian) or MASS at 250 um 
  478- 486 E9.4  arcsec   SCALE03    Characteristic size (FWHM) or ALPHABE 
                                     at 250 um 
  488- 496 E9.4  arcsec   AFWHM03    Major size at half-maximum (FWHM) at 
                                     250 um
  498- 506 E9.4  arcsec   BFWHM03    Minor size at half-maximum (FWHM) at 
                                     250 um
  508- 516 E9.4  arcsec   ASIZE03    Major size from intensity moments at 
                                     250 um
  518- 526 E9.4  arcsec   BSIZE03    Minor size from intensity moments at 
                                     250 um
  528- 536 E9.4  degrees  THETA03    Angle of the major axis (east of 
                                     vertical) at 250 um 
  538- 547 E10.4 arcsec   FOFA03     Footprint expansion scaling factor at 
                                     250 um
  549- 557 E9.4  arcsec   FOOA03     Full major axis of an elliptical 
                                     footprint at 250 um 
  559- 567 E9.4  arcsec   FOOB03     Full minor axis of an elliptical 
                                     footprint at 250 um                                        
  570- 571 I2    ---      FM04       Wavelength-dependent flag at 350 um  
  573- 581 E9.4  ---      SIGNM04    Detection significance from 
                                     monochromatic single scales at 350 um 
  583- 591 E9.4  ---      GOODM04    Monochromatic goodness combining 
                                     significance and S/N at 350 um 
  593- 601 E9.4  Jy/beam  FXP_BST04  Peak intensity at 350 um 
  603- 611 E9.4  Jy/beam  FXP_ERR04  Peak intensity error at 350 um 
  613- 621 E9.4  Jy       FXT_BST04  Total flux at 350 um 
  623- 631 E9.4  Jy       FXT_ERR04  Total flux error at 350 um 
  633- 641 E9.4  Jy       FXT_ALT04  Total flux (Gaussian) or MASS at 350 um
  643- 651 E9.4  arcsec   SCALE04    Characteristic size (FWHM) or ALPHABE 
                                     at 350 um 
  653- 661 E9.4  arcsec   AFWHM04    Major size at half-maximum (FWHM) at 
                                     350 um
  663- 671 E9.4  arcsec   BFWHM04    Minor size at half-maximum (FWHM) at 
                                     350 um
  673- 681 E9.4  arcsec   ASIZE04    Major size from intensity moments at 
                                     350 um
  683- 691 E9.4  arcsec   BSIZE04    Minor size from intensity moments at 
                                     350 um
  693- 701 E9.4  degrees  THETA04    Angle of the major axis (east of 
                                     vertical)at 350 um 
  703- 712 E10.4 arcsec   FOFA04     Footprint expansion scaling factor at 
                                     350 um 
  714- 722 E9.4  arcsec   FOOA04     Full major axis of an elliptical 
                                     footprintat 350 um
  724- 732 E9.4  arcsec   FOOB04     Full minor axis of an elliptical 
                                     footprintat 350 um
  735- 736 I2    ---      FM05       Wavelength-dependent flag at 500 um  
  738- 746 E9.4  ---      SIGNM05    Detection significance from 
                                     monochromatic single scales at 500 um 
  748- 756 E9.4  ---      GOODM05    Monochromatic goodness combining 
                                     significance and S/N at 500 um 
  758- 766 E9.4  Jy/beam  FXP_BST05  Peak intensity at 500 um 
  768- 776 E9.4  Jy/beam  FXP_ERR05  Peak intensity error at 500 um
  778- 786 E9.4  Jy       FXT_BST05  Total flux at 500 um 
  788- 796 E9.4  Jy       FXT_ERR05  Total flux error at 500 um 
  798- 806 E9.4  Jy       FXT_ALT05  Total flux (Gaussian) or MASS at 500 um 
  808- 816 E9.4  arcsec   SCALE05    Characteristic size (FWHM) or ALPHABE
                                     at 500 um 
  818- 826 E9.4  arcsec   AFWHM05    Major size at half-maximum (FWHM) at 
                                     500 um 
  828- 836 E9.4  arcsec   BFWHM05    Minor size at half-maximum (FWHM) at  
                                     500 um 
  838- 846 E9.4  arcsec   ASIZE05    Major size from intensity moments at  
                                     500 um 
  848- 856 E9.4  arcsec   BSIZE05    Minor size from intensity moments at  
                                     500 um 
  858- 866 E9.4  degrees  THETA05    Angle of the major axis (east of  
                                     vertical) at 500 um 
  868- 877 E10.4 arcsec   FOFA05     Footprint expansion scaling factor at  
                                     500 um 
  879- 887 E9.4  arcsec   FOOA05     Full major axis of an elliptical  
                                     footprint at 500 um 
  889- 897 E9.4  arcsec   FOOB05     Full minor axis of an elliptical  
                                     footprint at 500 um     
  900- 901 I2    ---      FM06       Wavelength-dependent flag at 8.5"  
  903- 911 E9.4  ---      SIGNM06    Detection significance from  
                                     monochromatic single scales at 8.5" 
  913- 921 E9.4  ---      GOODM06    Monochromatic goodness combining  
                                     significance and S/N at 8.5" 
  923- 931 E9.4  cm-2     FXP_BST06  Peak intensity at 8.5" 
  933- 941 E9.4  cm-2     FXP_ERR06  Peak intensity error at 8.5" 
  943- 951 E9.4  cm-2     FXT_BST06  Total flux at 8.5" 
  953- 961 E9.4  cm-2     FXT_ERR06  Total flux error at 8.5" 
  963- 971 E9.4  Msun     FXT_ALT06  The mass derived from the surface  
                                     density image at 8.5"
  973- 981 E9.4  arcsec   SCALE06    Characteristic size (FWHM) or ALPHABE
                                     at 8.5" 
  983- 991 E9.4  arcsec   AFWHM06    Major size at half-maximum (FWHM) at  
                                     8.5" 
  993-1001 E9.4  arcsec   BFWHM06    Minor size at half-maximum (FWHM) at  
                                     8.5" 
 1003-1011 E9.4  arcsec   ASIZE06    Major size from intensity moments at  
                                     8.5" 
 1013-1021 E9.4  arcsec   BSIZE06    Minor size from intensity moments at  
                                     8.5" 
 1023-1031 E9.4  degrees  THETA06    Angle of the major axis (east of  
                                     vertical) at 8.5" 
 1033-1042 E10.4 arcsec   FOFA06     Footprint expansion scaling factor at  
                                     8.5" 
 1044-1052 E9.4  arcsec   FOOA06     Full major axis of an elliptical  
                                     footprint at 8.5" 
 1054-1062 E9.4  arcsec   FOOB06     Full minor axis of an elliptical  
                                     footprint at 8.5"     
 1065-1066 I2    ---      FM07       Wavelength-dependent flag at 11.7"  
 1068-1076 E9.4  ---      SIGNM07    Detection significance from  
                                     monochromatic single scales at 11.7"
 1078-1086 E9.4  ---      GOODM07    Monochromatic goodness combining  
                                     significance and S/N at 11.7"
 1088-1096 E9.4  cm-2     FXP_BST07  Peak intensity at 11.7"                       
 1098-1106 E9.4  cm-2     FXP_ERR07  Peak intensity error at 11.7"                 
 1108-1116 E9.4  cm-2     FXT_BST07  Total flux at 11.7"                           
 1118-1126 E9.4  cm-2     FXT_ERR07  Total flux error at 11.7"                     
 1128-1136 E9.4  Msun     FXT_ALT07  The mass derived from the surface  
                                     density image at 11.7"                            
 1138-1146 E9.4  arcsec   SCALE07    Characteristic size (FWHM) or ALPHABE  
                                     at 11.7" 
 1148-1156 E9.4  arcsec   AFWHM07    Major size at half-maximum (FWHM) at  
                                     11.7" 
 1158-1166 E9.4  arcsec   BFWHM07    Minor size at half-maximum (FWHM) at  
                                     11.7" 
 1168-1176 E9.4  arcsec   ASIZE07    Major size from intensity moments at  
                                     11.7" 
 1178-1186 E9.4  arcsec   BSIZE07    Minor size from intensity moments at  
                                     11.7" 
 1188-1196 E9.4  degrees  THETA07    Angle of the major axis (east of  
                                     vertical) at 11.7" 
 1198-1207 E10.4 arcsec   FOFA07     Footprint expansion scaling factor at  
                                     11.7" 
 1209-1217 E9.4  arcsec   FOOA07     Full major axis of an elliptical  
                                     footprint at 11.7"
 1219-1227 E9.4  arcsec   FOOB07     Full minor axis of an elliptical  
                                     footprint at 11.7"                                          
 1230-1231 I2    ---      FM08       Wavelength-dependent flag at 18.2"  
 1233-1241 E9.4  ---      SIGNM08    Detection significance from  
                                     monochromatic single scales at 18.2" 
 1243-1251 E9.4  ---      GOODM08    Monochromatic goodness combining  
                                     significance and S/N at 18.2" 
 1253-1261 E9.4  cm-2     FXP_BST08  Peak intensity at 18.2"                      
 1263-1271 E9.4  cm-2     FXP_ERR08  Peak intensity error at 18.2"                
 1273-1281 E9.4  cm-2     FXT_BST08  Total flux at 18.2"                          
 1283-1291 E9.4  cm-2     FXT_ERR08  Total flux error at 18.2"                    
 1293-1301 E9.4  Msun     FXT_ALT08  The mass derived from the surface  
                                     density image at 18.2"                           
 1303-1311 E9.4  arcsec   SCALE08    Characteristic size (FWHM) or ALPHABE  
                                     at 18.2"  
 1313-1321 E9.4  arcsec   AFWHM08    Major size at half-maximum (FWHM) at  
                                     18.2" 
 1323-1331 E9.4  arcsec   BFWHM08    Minor size at half-maximum (FWHM) at  
                                     18.2" 
 1333-1341 E9.4  arcsec   ASIZE08    Major size from intensity moments at  
                                     18.2" 
 1343-1351 E9.4  arcsec   BSIZE08    Minor size from intensity moments at  
                                     18.2" 
 1353-1361 E9.4  degrees  THETA08    Angle of the major axis (east of  
                                     vertical) at 18.2" 
 1363-1372 E10.4 arcsec   FOFA08     Footprint expansion scaling factor at  
                                     18.2" 
 1374-1382 E9.4  arcsec   FOOA08     Full major axis of an elliptical  
                                     footprint at 18.2"
 1384-1392 E9.4  arcsec   FOOB08     Full minor axis of an elliptical  
                                     footprint at 18.2" 
 1395-1447 A53   ---      SIMBAD     SIMBAD infrared source 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tablea2.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  4 I4    ---      NO         Input catalog source or image pixel 
                                   number 
   6- 16 F11.7 degrees  WCS_ACOOR  WCS (J2000) alpha-coordinate of  
                                   current source 
  18- 28 F11.7 degrees  WCS_DCOOR  WCS (J2000) delta-coordinate of  
                                   current source 
  30- 38 E9.4  K        DUST_TEMP  Derived dust temperature of source 
                                   or pixel 
  40- 48 E9.4  K        TEMP_ERRO  Uncertainty of derived temperature
  50- 58 E9.4  Msun     TOTL_MASS  Derived total mass (gas+dust) of 
                                   source
  60- 68 E9.4  Msun     MASS_ERRO  Uncertainty of derived total mass
  70- 78 E9.4  Lsun     BOLO_LUMI  Derived bolometric luminosity
  80- 88 E9.4  Lsun     LUMI_ERRO  Uncertainty of derived luminosity 
  90- 98 E9.4  arcsec   R075       Radius of 8.5 arcsec resolution 
                                   (geometrical average)
 100-108 E9.4  arcsec   R165       Radius of 11.7 arcsec resolution 
                                   (geometrical average) 
 110-118 E9.4  arcsec   R255       Radius of 18.2 arcsec resolution 
                                   (geometrical average) 
 120-138 A19   ---      CORE_TYPE  Protostellar, prestellar, unbound 
                                   starless and unresolevd starless
--------------------------------------------------------------------------------

Byte-by-byte Description of file: tablea3.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------  
   1-  3 I3    ---      NF         Number of a filament (skeleton)   
   5- 15 F11.7 degrees  RA         WCS (J2000) alpha-coordinate of 
                                   filament
  17- 27 F11.7 degrees  Dec        WCS (J2000) delta-coordinate of 
                                   filament
  29- 37 E9.4  arcsec   WIDAS      Filament FWHM from both sides   
  39- 47 E9.4  pc       LENGTH     Total filament (skeleton) length 
  49- 57 E9.4  pc       WIDTH      Filament FWHM from both sides 
  59- 67 E9.4  pc       WIDTHA     Filament FWHM from the left side 
  69- 77 E9.4  pc       WIDTHB     Filament FWHM from the right side
  79- 87 E9.4  pc       WIDTHM     Filament FWHM from both sides 
  89- 97 E9.4  pc       WIDTHMA    Filament FWHM from the left side 
  99-107 E9.4  pc       WIDTHMB    Filament FWHM from the right side
 109-117 E9.4  pc       WIDSTD     Standard deviation about WIDTHM 
 119-127 E9.4  pc       WIDSTDA    Standard deviation about WIDTHMA 
 129-137 E9.4  pc       WIDSTDB    Standard deviation about WIDTHMB 
 139-140 I2    ---      NPTW       Number of points used for 
                                   WIDTHM & WIDSTD
 142-150 E9.4  ---      SNRWM      Signal-to-noise ratio WIDTHM / WIDSTD 
 152-160 E9.4  ---      SNRWMA     Signal-to-noise ratio 
                                   WIDTHMA / WIDSTDA
 162-170 E9.4  ---      SNRWMB     Signal-to-noise ratio 
                                   WIDTHMB / WIDSTDB
 172-180 E9.4  cm-2     CRESTMED   Filament crest value (on skeleton)
 182-190 E9.4  cm-2     CRESTSTD   Standard deviation about CRESTMED 
 192-200 E9.4  Msun/pc  LINDENP    Linear density: median integrated 
                                   profile
 202-210 E9.4  Msun/pc  LINDENPA   Linear density: median integrated 
                                   profile
 212-220 E9.4  Msun/pc  LINDENPB   Linear density: median integrated 
                                   profile
 222-230 E9.4  Msun/pc  LINDENM    Linear density: FILMASS / LENGTH 
 232-240 E9.4  Msun/pc  LINDENMA   Linear density: FILMASSA / LENGTH 
 242-250 E9.4  Msun/pc  LINDENMB   Linear density: FILMASSB / LENGTH 
 252-260 E9.4  Msun     FILMASS    Filament mass derived from both sides 
 262-270 E9.4  Msun     FILMASSA   Filament mass derived from the left 
                                   side
 272-280 E9.4  Msun     FILMASSB   Filament mass derived from the right 
                                   side
 282-290 E9.4  Msun/pc  LINDSTD    Standard deviation about LINDENP
 292-300 E9.4  ---      SNRLIND    Signal-to-noise ratio 
                                   LINDENP / LINDSTD
 302-310 E9.4  K        TEMP       Filament crest temperature (on 
                                   skeleton)
 312-320 E9.4  K        TEMPSTD    Standard deviation about TEMP 
 322-330 E9.4  ---      CONTRAST   Filament crest contrast value 
                                   (on skeleton)
 332-340 E9.4  ---      CONTRASTD  Standard deviation about CONTRAST 
--------------------------------------------------------------------------------

Acknowledgements:
We carried out this work at the China-Argentina Cooperation Station of 
NAOC/CAS. This work was supported by the Key Project of International 
Cooperation of Ministry of Science and Technology of China through grant 
2010DFA02710, and by the National Natural Science Foundation of China 
through grants 11503035, 11573036, 11373009, 11433008, 11403040 and 
11403041. G.Z. acknowledges support from the Postdoctoral Science Foundation 
of China (No. 2021T140672), and the National Natural Science Foundation 
of China (No. U2031118). Z.W. acknowledges support from the National 
Natural Science foundation of China (No. U1931203). The authors thank the
anonymous referee for constructive comments that prompted improvements of
this paper   
   
References:
Men’shchikov, A. 2021, A&A, 654, A78   
   
================================================================================
(End)

==> CDS/tablea2.txt <==

------------------------------------------------------------------------------------------------------------------------------------------
  NO|WCS_ACOOR  |WCS_DCOOR  |DUST_TEMP|TEMP_ERRO|TOTL_MASS|MASS_ERRO|BOLO_LUMI|LUMI_ERRO|R075     |R165     |R255     |CORE_TYPE
----|-----------|-----------|---------|---------|---------|---------|---------|---------|---------|---------|---------|-------------------
   1|134.8590106|-43.4369271|1.934E+01|1.126E+00|4.141E+00|1.852E+00|2.087E+01|5.903E+00|8.500e+00|1.170e+01|2.117e+01|protostellar
   2|135.2813467|-45.0079501|1.668E+01|7.853E-01|8.763E+00|3.839E+00|1.817E+01|5.138E+00|9.202e+00|1.170e+01|2.003e+01|protostellar
   3|135.1585678|-43.9928924|1.977E+01|1.208E+00|4.317E+00|1.944E+00|2.477E+01|7.007E+00|8.500e+00|1.170e+01|1.990e+01|protostellar
   4|134.5481476|-42.6254690|2.055E+01|1.183E+00|3.098E+01|1.354E+01|2.246E+02|6.353E+01|9.510e+00|1.307e+01|2.296e+01|protostellar
   5|135.2516395|-44.9484539|1.750E+01|1.074E+00|2.715E+00|1.265E+00|7.499E+00|2.121E+00|9.142e+00|1.170e+01|2.111e+01|protostellar
   6|134.8522525|-43.5337182|1.866E+01|1.105E+00|9.409E+00|4.224E+00|3.818E+01|1.080E+01|8.500e+00|1.170e+01|1.967e+01|protostellar
   7|134.9091384|-43.2004801|1.221E+01|5.644E-01|1.056E+01|4.930E+00|3.360E+00|9.503E-01|8.500e+00|1.170e+01|2.213e+01|protostellar
   8|135.1640639|-44.7740697|1.546E+01|8.306E-01|2.451E+00|1.134E+00|3.218E+00|9.103E-01|8.633e+00|1.170e+01|1.933e+01|protostellar
   9|135.0879061|-43.9900454|1.514E+01|6.554E-01|1.005E+01|4.422E+00|1.163E+01|3.288E+00|8.624e+00|1.170e+01|2.299e+01|protostellar
  10|135.5331268|-44.8308828|1.419E+01|6.485E-01|6.002E+00|2.705E+00|4.707E+00|1.331E+00|8.554e+00|1.170e+01|2.109e+01|protostellar
  11|134.9790898|-43.8729841|1.564E+01|7.021E-01|2.144E+01|9.392E+00|3.024E+01|8.554E+00|9.292e+00|1.177e+01|2.261e+01|protostellar
  12|134.4868623|-42.6640762|1.534E+01|7.929E-01|6.652E+00|3.068E+00|8.324E+00|2.354E+00|8.500e+00|1.170e+01|1.999e+01|protostellar
  13|135.4951087|-44.7562067|1.669E+01|8.466E-01|2.765E+00|1.235E+00|5.749E+00|1.626E+00|8.500e+00|1.170e+01|1.958e+01|protostellar
  14|135.2508557|-44.1856505|1.467E+01|6.634E-01|5.132E+00|2.296E+00|4.927E+00|1.394E+00|8.503e+00|1.170e+01|1.990e+01|protostellar
  16|135.1306542|-44.5087367|1.162E+01|4.906E-01|1.039E+01|4.947E+00|2.453E+00|6.937E-01|8.546e+00|1.170e+01|2.567e+01|protostellar
  18|135.1407701|-44.9434965|1.345E+01|5.124E-01|5.474E+00|2.409E+00|3.111E+00|8.800E-01|8.500e+00|1.247e+01|2.446e+01|protostellar
  19|134.9777056|-43.9378448|1.629E+01|7.163E-01|1.954E+01|8.482E+00|3.513E+01|9.935E+00|8.500e+00|1.170e+01|2.281e+01|protostellar
  22|134.8381093|-43.5221707|1.420E+01|6.064E-01|1.041E+01|4.669E+00|8.214E+00|2.323E+00|8.500e+00|1.270e+01|2.523e+01|protostellar
  26|135.2650138|-45.0458898|1.653E+01|8.670E-01|3.324E+00|1.508E+00|6.514E+00|1.843E+00|9.164e+00|1.170e+01|1.895e+01|protostellar
  27|135.3562785|-44.6270120|2.166E+01|1.543E+00|1.192E+00|5.452E-01|1.185E+01|3.352E+00|8.500e+00|1.277e+01|2.180e+01|protostellar
  28|134.4880310|-42.6599168|1.386E+01|6.147E-01|1.162E+01|5.236E+00|7.921E+00|2.240E+00|8.500e+00|1.309e+01|2.252e+01|protostellar
  29|135.1411663|-43.9808303|1.510E+01|6.458E-01|8.599E+00|3.807E+00|9.806E+00|2.774E+00|8.847e+00|1.182e+01|2.552e+01|protostellar
  31|134.4176198|-43.5485456|1.421E+01|5.728E-01|5.331E+00|2.361E+00|4.218E+00|1.193E+00|8.500e+00|1.221e+01|2.352e+01|protostellar
  34|135.4723519|-44.7471361|1.441E+01|6.195E-01|4.079E+00|1.809E+00|3.511E+00|9.930E-01|8.500e+00|1.240e+01|2.052e+01|protostellar
  35|135.1533382|-44.4670482|1.366E+01|5.415E-01|6.965E+00|3.075E+00|4.353E+00|1.231E+00|8.500e+00|1.279e+01|2.206e+01|protostellar
  36|135.1589607|-44.0727526|1.691E+01|1.180E+00|1.504E+00|7.578E-01|3.384E+00|9.572E-01|8.500e+00|1.170e+01|2.058e+01|protostellar
  37|134.4330900|-42.8383300|1.407E+01|5.398E-01|1.114E+01|4.877E+00|8.301E+00|2.348E+00|9.484e+00|1.385e+01|2.663e+01|protostellar
  38|134.9839861|-44.5646236|2.053E+01|1.901E+00|3.829E-01|2.031E-01|2.757E+00|7.798E-01|8.500e+00|1.170e+01|1.820e+01|protostellar
  39|135.3398118|-44.9617020|1.262E+01|5.031E-01|8.688E+00|3.940E+00|3.371E+00|9.536E-01|8.500e+00|1.177e+01|2.331e+01|protostellar
  41|135.3543098|-44.9574942|1.431E+01|5.907E-01|1.010E+01|4.461E+00|8.327E+00|2.355E+00|8.985e+00|1.359e+01|2.194e+01|protostellar
  42|134.8982810|-43.5066903|1.008E+01|3.081E-01|3.117E+01|1.382E+01|3.125E+00|8.840E-01|8.500e+00|1.553e+01|2.498e+01|protostellar
  43|134.7819811|-43.5744317|1.460E+01|8.460E-01|2.722E+00|1.359E+00|2.535E+00|7.171E-01|8.500e+00|1.186e+01|2.480e+01|protostellar
  45|135.1414034|-44.0883295|1.461E+01|7.694E-01|2.635E+00|1.246E+00|2.468E+00|6.982E-01|8.571e+00|1.170e+01|2.142e+01|protostellar
  46|134.3923773|-42.9123994|9.057E+00|2.468E-01|4.611E+01|2.030E+01|2.429E+00|6.871E-01|8.500e+00|1.397e+01|3.003e+01|protostellar
  47|134.3548176|-42.9316298|1.876E+01|1.584E+00|1.084E+00|5.748E-01|4.549E+00|1.287E+00|9.155e+00|1.447e+01|2.714e+01|protostellar
  48|135.5136348|-44.8184733|1.201E+01|5.572E-01|4.907E+00|2.397E+00|1.412E+00|3.995E-01|8.500e+00|1.312e+01|2.546e+01|protostellar
  49|134.9636245|-44.4308812|1.447E+01|7.235E-01|1.914E+00|8.935E-01|1.687E+00|4.771E-01|8.500e+00|1.212e+01|2.136e+01|protostellar
  50|134.4716159|-42.6585917|1.195E+01|4.894E-01|1.167E+01|5.404E+00|3.270E+00|9.249E-01|9.362e+00|1.234e+01|2.358e+01|protostellar
  51|134.4304751|-42.6367355|1.517E+01|7.047E-01|7.481E+00|3.369E+00|8.778E+00|2.483E+00|9.633e+00|1.268e+01|2.211e+01|protostellar
  52|135.1338362|-44.0758380|1.259E+01|6.023E-01|3.196E+00|1.552E+00|1.223E+00|3.459E-01|8.500e+00|1.305e+01|2.380e+01|protostellar
  53|135.1421401|-44.5069187|1.081E+01|4.155E-01|1.359E+01|6.316E+00|2.083E+00|5.892E-01|8.500e+00|1.170e+01|2.279e+01|protostellar
  54|134.8832195|-43.5658388|1.671E+01|1.049E+00|2.230E+00|1.088E+00|4.663E+00|1.319E+00|8.500e+00|1.368e+01|2.260e+01|protostellar
  55|135.5672677|-44.8382200|1.481E+01|8.212E-01|2.361E+00|1.151E+00|2.393E+00|6.770E-01|8.879e+00|1.186e+01|2.493e+01|protostellar
  56|134.5282043|-42.6655064|1.275E+01|7.973E-01|5.892E+00|3.254E+00|2.431E+00|6.875E-01|8.500e+00|1.172e+01|2.898e+01|protostellar
  57|135.2094404|-43.9648987|1.203E+01|3.536E-01|9.802E+00|4.198E+00|2.848E+00|8.054E-01|8.500e+00|1.170e+01|2.353e+01|protostellar
  58|134.8247383|-44.4378232|1.624E+01|1.209E+00|5.888E-01|3.153E-01|1.041E+00|2.944E-01|8.667e+00|1.170e+01|1.952e+01|protostellar
  59|135.1122406|-44.1089145|1.928E+01|2.212E+00|4.583E-01|2.896E-01|2.263E+00|6.400E-01|8.500e+00|1.170e+01|2.122e+01|protostellar
  64|135.0798309|-44.1831041|1.158E+01|4.185E-01|9.582E+00|4.317E+00|2.221E+00|6.281E-01|8.500e+00|1.407e+01|2.574e+01|protostellar
  65|135.1480018|-44.8485162|1.440E+01|8.907E-01|1.531E+00|7.892E-01|1.314E+00|3.717E-01|8.500e+00|1.170e+01|2.617e+01|protostellar
  66|133.9038896|-43.4772455|1.317E+01|7.042E-01|2.217E+00|1.036E+00|1.109E+00|3.138E-01|8.500e+00|1.326e+01|2.431e+01|protostellar
  68|134.6934071|-42.7068951|1.675E+01|1.268E+00|5.866E-01|3.091E-01|1.246E+00|3.523E-01|8.500e+00|1.170e+01|2.233e+01|protostellar
  69|135.0642439|-44.0808918|1.412E+01|8.316E-01|2.462E+00|1.252E+00|1.873E+00|5.297E-01|8.500e+00|1.247e+01|2.364e+01|protostellar
  71|134.2343406|-43.9403628|2.014E+01|1.551E+00|6.543E-01|3.178E-01|4.197E+00|1.187E+00|9.367e+00|1.170e+01|2.228e+01|protostellar
  75|134.2325123|-43.9474337|1.455E+01|8.137E-01|2.023E+00|9.510E-01|1.848E+00|5.226E-01|8.500e+00|1.627e+01|3.973e+01|protostellar
  77|134.9261824|-44.5012699|1.245E+01|7.071E-01|1.748E+00|9.269E-01|6.250E-01|1.768E-01|9.479e+00|1.452e+01|2.641e+01|protostellar
  78|135.0901834|-43.9608772|1.300E+01|6.635E-01|4.010E+00|1.979E+00|1.862E+00|5.268E-01|8.500e+00|1.324e+01|2.615e+01|protostellar
  79|135.5355999|-44.5825868|1.164E+01|4.316E-01|4.434E+00|1.996E+00|1.056E+00|2.988E-01|9.380e+00|1.552e+01|2.889e+01|protostellar
  82|134.3662808|-42.9237803|1.818E+01|2.349E+00|5.638E-01|4.095E-01|1.958E+00|5.537E-01|8.838e+00|1.170e+01|2.317e+01|protostellar
  83|135.3586848|-44.9671998|1.193E+01|5.343E-01|7.136E+00|3.439E+00|1.979E+00|5.598E-01|8.500e+00|1.170e+01|2.824e+01|protostellar
  85|134.6817087|-42.7735010|9.123E+00|2.732E-01|5.261E+01|2.334E+01|2.896E+00|8.191E-01|9.259e+00|1.683e+01|2.802e+01|protostellar
  86|134.9256450|-44.4687727|1.492E+01|7.769E-01|1.982E+00|9.285E-01|2.103E+00|5.947E-01|8.754e+00|1.208e+01|2.169e+01|protostellar
  90|135.3565504|-44.8719581|1.066E+01|4.873E-01|6.940E+00|3.587E+00|9.736E-01|2.754E-01|8.500e+00|1.768e+01|2.694e+01|protostellar
  92|135.0443758|-44.8345698|1.270E+01|5.583E-01|3.366E+00|1.568E+00|1.358E+00|3.842E-01|9.253e+00|1.678e+01|2.642e+01|protostellar
  93|135.1682885|-44.0910733|1.718E+01|2.143E+00|5.899E-01|4.330E-01|1.458E+00|4.125E-01|8.500e+00|1.170e+01|1.820e+01|protostellar
  94|135.4326047|-44.7396521|1.495E+01|9.293E-01|1.300E+00|6.591E-01|1.396E+00|3.949E-01|8.988e+00|1.216e+01|2.254e+01|protostellar
  95|135.1988474|-45.0056164|1.249E+01|5.579E-01|3.654E+00|1.726E+00|1.331E+00|3.765E-01|8.500e+00|1.517e+01|2.507e+01|protostellar
  96|135.1201870|-44.5349942|9.246E+00|2.265E-01|5.183E+01|2.239E+01|3.094E+00|8.752E-01|8.500e+00|1.692e+01|2.710e+01|protostellar
  99|135.2048869|-43.9296288|1.243E+01|3.817E-01|1.107E+01|4.730E+00|3.928E+00|1.111E+00|8.500e+00|1.340e+01|2.405e+01|protostellar
 100|135.4491341|-44.9368991|1.439E+01|6.887E-01|2.924E+00|1.332E+00|2.499E+00|7.068E-01|8.516e+00|1.170e+01|2.111e+01|protostellar
 102|135.3185290|-44.7218251|1.348E+01|6.770E-01|1.985E+00|9.583E-01|1.146E+00|3.241E-01|8.500e+00|1.284e+01|2.318e+01|protostellar
 103|135.2543198|-44.4153544|1.223E+01|4.567E-01|8.003E+00|3.596E+00|2.576E+00|7.287E-01|8.500e+00|1.219e+01|2.327e+01|protostellar
 104|134.4044875|-42.9148242|8.848E+00|4.334E-01|2.928E+01|1.568E+01|1.340E+00|3.789E-01|8.500e+00|2.461e+01|3.150e+01|protostellar
 105|134.8207599|-42.5888998|1.299E+01|8.162E-01|1.610E+00|8.948E-01|7.429E-01|2.101E-01|8.500e+00|1.648e+01|2.379e+01|protostellar
 107|134.8465133|-43.5307937|1.764E+01|9.913E-01|4.982E+00|2.300E+00|1.443E+01|4.082E+00|8.500e+00|1.673e+01|2.952e+01|protostellar
 109|135.1856111|-44.1291032|2.176E+01|5.306E+00|9.546E-02|1.025E-01|9.763E-01|2.762E-01|8.500e+00|1.170e+01|2.750e+01|protostellar
 111|135.0776029|-44.0971346|1.560E+01|1.415E+00|6.272E-01|3.905E-01|8.696E-01|2.460E-01|8.962e+00|1.346e+01|2.344e+01|protostellar
 116|135.4195632|-44.9721357|1.214E+01|5.037E-01|2.527E+00|1.174E+00|7.752E-01|2.193E-01|8.952e+00|1.347e+01|2.591e+01|protostellar
 118|135.4277882|-44.7221734|1.520E+01|1.352E+00|5.222E-01|3.274E-01|6.202E-01|1.754E-01|8.698e+00|1.217e+01|2.276e+01|protostellar
 119|134.9536772|-44.4604574|1.586E+01|1.716E+00|3.164E-01|2.208E-01|4.850E-01|1.372E-01|8.500e+00|1.170e+01|2.124e+01|protostellar
 123|135.3547623|-44.8677980|1.177E+01|6.665E-01|3.276E+00|1.797E+00|8.381E-01|2.371E-01|8.678e+00|1.460e+01|2.479e+01|protostellar
 129|134.8286909|-42.5855811|8.240E+00|2.725E-01|3.078E+01|1.409E+01|9.160E-01|2.591E-01|8.500e+00|1.569e+01|2.978e+01|protostellar
 130|135.1713651|-45.0818785|1.067E+01|3.942E-01|9.735E+00|4.548E+00|1.375E+00|3.889E-01|8.500e+00|1.488e+01|2.664e+01|protostellar
 131|135.4798451|-44.7061417|1.451E+01|1.629E+00|3.924E-01|3.011E-01|3.517E-01|9.947E-02|8.500e+00|1.170e+01|3.710e+01|protostellar
 132|135.0240268|-44.0720148|1.290E+01|7.305E-01|2.840E+00|1.493E+00|1.257E+00|3.554E-01|8.500e+00|1.428e+01|2.806e+01|protostellar
 133|135.0242129|-44.0409039|1.407E+01|7.520E-01|1.760E+00|8.558E-01|1.310E+00|3.705E-01|8.500e+00|1.267e+01|2.217e+01|protostellar
 134|135.1578116|-44.8548912|1.350E+01|6.419E-01|2.923E+00|1.374E+00|1.701E+00|4.811E-01|8.500e+00|1.261e+01|2.664e+01|protostellar
 138|135.1975731|-45.0369957|1.574E+01|1.186E+00|7.255E-01|3.981E-01|1.060E+00|2.998E-01|8.500e+00|1.181e+01|2.014e+01|protostellar
 139|135.0712096|-44.6512642|1.318E+01|5.419E-01|2.875E+00|1.284E+00|1.446E+00|4.089E-01|9.313e+00|1.342e+01|2.290e+01|protostellar
 147|135.4113766|-44.9804951|1.266E+01|8.928E-01|1.123E+00|6.697E-01|4.451E-01|1.259E-01|8.500e+00|1.171e+01|3.270e+01|protostellar
 148|135.0050415|-44.5321305|1.667E+01|1.016E+00|1.080E+00|5.156E-01|2.228E+00|6.301E-01|8.741e+00|1.181e+01|2.046e+01|protostellar
 149|135.2076528|-44.4728003|1.189E+01|5.954E-01|3.402E+00|1.715E+00|9.211E-01|2.605E-01|8.592e+00|1.300e+01|3.078e+01|protostellar
 151|134.8936416|-43.8241791|1.297E+01|6.080E-01|1.673E+01|7.740E+00|7.657E+00|2.166E+00|8.500e+00|1.507e+01|2.302e+01|protostellar
 156|135.1454333|-45.0935738|1.019E+01|3.630E-01|1.229E+01|5.804E+00|1.317E+00|3.726E-01|8.500e+00|1.441e+01|2.464e+01|protostellar
 160|134.7664883|-43.0011392|9.177E+00|3.774E-01|1.013E+01|5.025E+00|5.782E-01|1.635E-01|9.171e+00|2.410e+01|3.635e+01|protostellar
 164|135.1139904|-44.0033580|1.878E+01|2.422E+00|4.427E-01|3.123E-01|1.872E+00|5.294E-01|8.500e+00|1.170e+01|1.850e+01|protostellar
 165|134.8510663|-44.5563226|1.063E+01|3.563E-01|5.243E+00|2.354E+00|7.243E-01|2.049E-01|8.500e+00|2.027e+01|2.778e+01|protostellar
 167|135.3523880|-44.9644420|1.315E+01|7.024E-01|4.382E+00|2.201E+00|2.178E+00|6.160E-01|8.500e+00|1.978e+01|2.596e+01|protostellar
 168|134.3864891|-42.6744036|1.209E+01|5.573E-01|2.137E+00|1.042E+00|6.421E-01|1.816E-01|8.500e+00|1.380e+01|2.154e+01|protostellar
 174|134.4727427|-42.7872913|1.363E+01|6.631E-01|3.051E+00|1.435E+00|1.881E+00|5.322E-01|8.500e+00|1.370e+01|2.810e+01|protostellar
 175|135.2363930|-44.6589727|1.028E+01|3.098E-01|5.982E+00|2.649E+00|6.764E-01|1.913E-01|8.500e+00|1.819e+01|2.854e+01|protostellar
 179|134.9494934|-44.5550283|1.300E+01|6.630E-01|1.310E+00|6.417E-01|6.073E-01|1.718E-01|9.482e+00|1.443e+01|2.210e+01|protostellar
 182|135.3430188|-44.7666082|1.366E+01|6.695E-01|1.434E+00|6.769E-01|8.972E-01|2.538E-01|8.500e+00|1.259e+01|2.150e+01|protostellar
 187|134.9137307|-44.6137457|1.575E+01|1.977E+00|1.698E-01|1.341E-01|2.490E-01|7.043E-02|8.500e+00|1.170e+01|2.747e+01|protostellar
 188|134.8201001|-43.4029829|1.157E+01|4.448E-01|3.645E+00|1.689E+00|8.401E-01|2.376E-01|8.500e+00|1.572e+01|2.337e+01|protostellar
 191|134.7667603|-42.9336581|9.209E+00|2.596E-01|1.210E+01|5.334E+00|7.045E-01|1.993E-01|8.995e+00|2.003e+01|2.893e+01|protostellar
 192|134.5076204|-42.8253516|1.107E+01|5.277E-01|8.863E+00|4.485E+00|1.563E+00|4.419E-01|8.915e+00|1.170e+01|3.271e+01|protostellar
 205|135.3021151|-43.8576171|9.390E+00|3.116E-01|7.700E+00|3.567E+00|5.044E-01|1.427E-01|8.500e+00|1.481e+01|2.719e+01|protostellar
 210|134.8931676|-43.1838009|6.964E+00|3.700E-01|8.129E+01|4.177E+01|8.709E-01|2.463E-01|8.500e+00|1.835e+01|2.929e+01|protostellar
 211|134.9764478|-43.4367441|9.547E+00|3.279E-01|7.042E+00|3.290E+00|5.100E-01|1.442E-01|8.500e+00|1.752e+01|2.784e+01|protostellar
 215|135.1273176|-44.0054285|1.135E+01|4.640E-01|8.667E+00|4.139E+00|1.782E+00|5.039E-01|8.779e+00|1.780e+01|2.443e+01|protostellar
 217|133.8923635|-43.4488024|1.284E+01|5.307E-01|1.051E+00|4.791E-01|4.520E-01|1.279E-01|9.077e+00|1.886e+01|1.964e+01|protostellar
 223|134.8448330|-43.5149586|1.338E+01|1.778E+00|1.830E+00|1.721E+00|1.009E+00|2.854E-01|8.500e+00|1.182e+01|2.402e+01|protostellar
 224|134.8307118|-44.3924196|1.114E+01|4.902E-01|3.835E+00|1.895E+00|7.042E-01|1.992E-01|8.500e+00|1.798e+01|2.521e+01|protostellar
 226|134.4121370|-42.6781493|1.367E+01|1.210E+00|8.095E-01|5.266E-01|5.075E-01|1.435E-01|8.500e+00|1.546e+01|2.868e+01|protostellar
 233|135.1525761|-44.4738541|1.137E+01|5.020E-01|5.000E+00|2.420E+00|1.037E+00|2.933E-01|8.500e+00|1.994e+01|2.408e+01|protostellar
 239|134.5583859|-42.6443892|1.014E+01|6.184E-01|1.979E+01|1.065E+01|2.054E+00|5.809E-01|8.575e+00|1.836e+01|2.757e+01|protostellar
 244|134.6795886|-42.7460061|1.016E+01|2.830E-01|3.159E+01|1.375E+01|3.328E+00|9.414E-01|8.500e+00|1.739e+01|2.392e+01|protostellar
 245|135.1300833|-44.2279225|1.053E+01|3.014E-01|6.949E+00|3.025E+00|9.063E-01|2.563E-01|9.908e+00|2.361e+01|2.750e+01|protostellar
 246|135.2347965|-44.0877680|1.289E+01|1.539E+00|6.442E-01|5.736E-01|2.837E-01|8.023E-02|8.500e+00|1.505e+01|2.423e+01|protostellar
 255|135.5196453|-44.8342760|8.719E+00|3.956E-01|1.447E+01|7.422E+00|6.058E-01|1.713E-01|9.353e+00|1.583e+01|2.615e+01|protostellar
 258|135.0996554|-44.1008695|1.218E+01|8.575E-01|1.551E+00|9.534E-01|4.851E-01|1.372E-01|8.500e+00|1.400e+01|2.884e+01|protostellar
 259|134.9611790|-43.8642278|9.267E+00|2.868E-01|9.415E+01|4.100E+01|5.696E+00|1.611E+00|8.500e+00|2.085e+01|3.012e+01|protostellar
 275|134.8297606|-43.5595173|1.112E+01|5.535E-01|4.710E+00|2.423E+00|8.531E-01|2.413E-01|9.488e+00|1.848e+01|2.278e+01|protostellar
 278|135.0864425|-44.2037938|1.404E+01|1.728E+00|5.726E-01|4.878E-01|4.220E-01|1.194E-01|8.500e+00|1.357e+01|2.377e+01|protostellar
 283|135.0153954|-42.6073796|1.643E+01|1.162E+00|2.039E-01|1.047E-01|3.861E-01|1.092E-01|8.580e+00|1.347e+01|2.287e+01|protostellar
 303|135.4152508|-44.8596858|1.001E+01|5.251E-01|4.090E+00|2.296E+00|3.939E-01|1.114E-01|9.011e+00|1.969e+01|2.996e+01|protostellar
 304|134.7539524|-43.0019450|9.389E+00|2.352E-01|1.438E+01|6.187E+00|9.415E-01|2.663E-01|9.602e+00|2.102e+01|3.077e+01|protostellar
 308|134.8528393|-44.1849614|9.482E+00|3.273E-01|6.760E+00|3.195E+00|4.697E-01|1.329E-01|8.500e+00|1.931e+01|2.742e+01|protostellar
 315|134.7928901|-43.1045023|9.947E+00|3.208E-01|3.398E+00|1.522E+00|3.150E-01|8.909E-02|8.912e+00|2.253e+01|2.813e+01|protostellar
 339|134.9359428|-44.6362587|1.277E+01|8.384E-01|8.023E-01|4.571E-01|3.349E-01|9.472E-02|8.500e+00|1.400e+01|2.507e+01|protostellar
 348|136.2827689|-44.9170670|8.224E+01|8.850E+01|1.312E-03|2.332E-03|2.120E+01|5.996E+00|8.500e+00|1.170e+01|5.545e+01|protostellar
 362|134.7693448|-42.9990624|1.163E+01|4.875E-01|3.144E+00|1.471E+00|7.451E-01|2.107E-01|8.500e+00|1.430e+01|2.737e+01|protostellar
 375|134.4657696|-42.6367692|1.052E+01|5.253E-01|9.803E+00|5.123E+00|1.275E+00|3.606E-01|9.244e+00|1.437e+01|2.519e+01|protostellar
 395|135.1276542|-45.0556924|8.510E+00|2.141E-01|4.319E+01|1.909E+01|1.562E+00|4.417E-01|8.500e+00|1.209e+01|3.697e+01|protostellar
 419|134.9097461|-43.1788174|9.523E+00|4.087E-01|1.166E+01|5.863E+00|8.313E-01|2.351E-01|9.286e+00|1.604e+01|2.254e+01|protostellar
 451|135.1701121|-45.0552245|8.067E+00|1.924E+00|1.078E+01|1.289E+01|2.820E-01|7.975E-02|8.500e+00|2.266e+01|3.485e+01|protostellar
 469|134.9943491|-43.0093115|1.716E+01|2.913E+00|5.017E-02|4.682E-02|1.230E-01|3.480E-02|8.908e+00|1.180e+01|2.786e+01|protostellar
 485|134.6701260|-42.7475056|1.086E+01|4.416E-01|1.131E+01|5.391E+00|1.778E+00|5.030E-01|8.500e+00|1.704e+01|2.329e+01|protostellar
 619|135.2616533|-44.1285451|1.281E+01|8.314E-01|1.037E+00|5.860E-01|4.406E-01|1.246E-01|8.738e+00|1.517e+01|2.149e+01|protostellar
 625|134.0698261|-43.0592828|1.018E+01|8.188E-01|3.926E+00|2.436E+00|4.183E-01|1.183E-01|1.378e+01|1.878e+01|2.573e+01|protostellar
 651|135.0543134|-43.9863132|1.193E+01|1.082E+00|1.674E+00|1.255E+00|4.622E-01|1.307E-01|9.495e+00|1.389e+01|2.550e+01|protostellar
 686|134.7517148|-42.9923591|9.304E+00|2.800E-01|6.681E+00|2.986E+00|4.139E-01|1.171E-01|9.098e+00|1.965e+01|2.601e+01|protostellar
 688|134.7170964|-43.3577699|9.512E+00|2.735E-01|7.037E+00|3.102E+00|4.984E-01|1.410E-01|8.744e+00|1.946e+01|2.840e+01|protostellar
 745|135.0742048|-42.9173756|2.155E+01|3.462E+00|2.348E-02|1.751E-02|2.262E-01|6.399E-02|8.630e+00|1.170e+01|2.021e+01|protostellar
 777|135.2764110|-44.6574981|9.304E+00|3.617E-01|7.366E+00|3.624E+00|4.566E-01|1.291E-01|8.500e+00|2.155e+01|3.171e+01|protostellar
 826|134.3711902|-42.9078403|8.818E+00|5.768E-01|2.033E+01|1.262E+01|9.113E-01|2.578E-01|8.500e+00|1.920e+01|2.564e+01|protostellar
 847|133.8330932|-43.3694664|1.201E+01|6.396E-01|1.444E+00|7.181E-01|4.162E-01|1.177E-01|9.407e+00|1.448e+01|2.586e+01|protostellar
 918|133.8393634|-43.3711971|1.065E+01|4.064E-01|3.907E+00|1.870E+00|5.456E-01|1.543E-01|9.130e+00|1.814e+01|2.300e+01|protostellar
1106|135.1140151|-42.9112372|1.595E+01|1.645E+00|8.171E-02|5.316E-02|1.292E-01|3.655E-02|1.004e+01|1.170e+01|2.184e+01|protostellar
  15|134.1111450|-43.0949393|3.417E+01|4.437E+00|5.113E+00|2.539E+00|7.800E+02|2.206E+02|1.722e+01|1.749e+01|2.372e+01|prestellar
  25|134.1214436|-43.0929366|1.978E+01|1.142E+00|4.642E+01|2.036E+01|2.679E+02|7.576E+01|2.006e+01|1.991e+01|2.627e+01|prestellar
  33|134.9680638|-43.9350639|1.595E+01|7.403E-01|1.564E+01|6.894E+00|2.473E+01|6.994E+00|8.500e+00|1.525e+01|2.212e+01|prestellar
  40|135.1216915|-44.5269937|1.382E+01|4.767E-01|1.342E+01|5.823E+00|8.994E+00|2.544E+00|1.143e+01|1.496e+01|2.616e+01|prestellar
  44|135.1265851|-44.5191564|1.021E+01|3.187E-01|5.064E+01|2.273E+01|5.503E+00|1.556E+00|8.500e+00|1.655e+01|2.951e+01|prestellar
  62|135.4464580|-44.7096063|1.192E+01|3.913E-01|9.980E+00|4.382E+00|2.746E+00|7.765E-01|8.904e+00|1.308e+01|2.265e+01|prestellar
  63|134.5829099|-43.5055324|1.254E+01|4.537E-01|1.076E+01|4.741E+00|4.012E+00|1.135E+00|1.297e+01|1.826e+01|2.573e+01|prestellar
  72|135.3398663|-44.9365712|1.325E+01|7.767E-01|4.199E+00|2.194E+00|2.178E+00|6.161E-01|8.512e+00|1.331e+01|2.662e+01|prestellar
  73|134.8421103|-43.7538773|1.764E+01|8.116E-01|1.036E+02|4.458E+01|3.007E+02|8.505E+01|1.838e+01|2.106e+01|2.637e+01|prestellar
  84|134.1044441|-43.0979416|1.633E+01|8.596E-01|2.390E+01|1.057E+01|4.358E+01|1.233E+01|1.763e+01|2.105e+01|2.565e+01|prestellar
  88|134.4969944|-42.9398508|1.060E+01|3.907E-01|1.440E+01|6.550E+00|1.953E+00|5.524E-01|8.500e+00|1.520e+01|3.054e+01|prestellar
  89|134.8487744|-43.7578750|1.871E+01|1.155E+00|4.013E+01|1.823E+01|1.659E+02|4.691E+01|1.356e+01|1.384e+01|2.052e+01|prestellar
  91|134.3899206|-42.9374897|1.228E+01|4.628E-01|1.501E+01|6.669E+00|4.951E+00|1.400E+00|9.884e+00|1.539e+01|2.503e+01|prestellar
  98|134.8504782|-43.7678773|1.740E+01|8.617E-01|8.446E+01|3.669E+01|2.258E+02|6.387E+01|2.002e+01|1.856e+01|2.311e+01|prestellar
 114|135.4411516|-44.7054606|1.259E+01|6.078E-01|3.800E+00|1.852E+00|1.454E+00|4.113E-01|8.932e+00|1.675e+01|2.551e+01|prestellar
 122|134.8339520|-44.4138120|1.298E+01|6.627E-01|1.614E+00|7.906E-01|7.413E-01|2.097E-01|8.500e+00|1.408e+01|2.549e+01|prestellar
 135|135.2392898|-44.9513949|1.153E+01|5.788E-01|4.654E+00|2.418E+00|1.049E+00|2.967E-01|8.500e+00|1.416e+01|2.329e+01|prestellar
 142|135.2671045|-44.0468671|1.126E+01|3.380E-01|4.381E+00|1.901E+00|8.576E-01|2.426E-01|3.547e+01|3.466e+01|3.859e+01|prestellar
 144|135.0739115|-44.0814424|1.400E+01|8.368E-01|2.062E+00|1.064E+00|1.494E+00|4.226E-01|1.034e+01|1.497e+01|2.214e+01|prestellar
 162|134.5601529|-42.9742003|1.039E+01|1.417E+00|4.293E+00|3.250E+00|5.165E-01|1.461E-01|3.427e+01|3.165e+01|3.361e+01|prestellar
 170|134.9079400|-43.2329743|1.123E+01|3.398E-01|2.156E+01|9.315E+00|4.138E+00|1.170E+00|1.484e+01|1.732e+01|2.267e+01|prestellar
 172|135.1472175|-44.5130232|1.028E+01|5.037E-01|7.871E+00|4.174E+00|8.891E-01|2.515E-01|8.500e+00|1.329e+01|2.565e+01|prestellar
 173|134.8736633|-43.7216576|1.746E+01|1.160E+00|1.543E+01|7.205E+00|4.199E+01|1.188E+01|1.576e+01|1.726e+01|2.409e+01|prestellar
 177|134.8202397|-44.0162412|1.089E+01|3.569E-01|4.198E+00|1.855E+00|6.698E-01|1.894E-01|3.878e+01|3.371e+01|3.476e+01|prestellar
 181|135.1306820|-44.0076750|7.955E+00|9.299E-01|3.311E+01|2.546E+01|7.959E-01|2.251E-01|9.003e+00|1.700e+01|2.618e+01|prestellar
 185|135.0440988|-44.9652808|1.266E+01|5.310E-01|3.834E+00|1.759E+00|1.515E+00|4.284E-01|1.086e+01|1.308e+01|2.129e+01|prestellar
 196|134.1405258|-43.0949573|1.502E+01|7.547E-01|1.560E+01|6.966E+00|1.722E+01|4.870E+00|1.494e+01|1.886e+01|2.857e+01|prestellar
 200|134.9688828|-43.4324852|7.530E+00|4.094E-01|7.213E+01|3.667E+01|1.243E+00|3.515E-01|3.901e+01|3.806e+01|3.801e+01|prestellar
 203|135.4547514|-44.7364857|1.455E+01|6.951E-01|2.932E+00|1.338E+00|2.680E+00|7.580E-01|1.039e+01|1.820e+01|2.497e+01|prestellar
 209|134.6843492|-43.3481189|1.138E+01|4.136E-01|5.289E+00|2.389E+00|1.100E+00|3.111E-01|4.095e+01|3.829e+01|4.068e+01|prestellar
 213|134.0898713|-43.1244523|1.996E+01|1.510E+00|2.843E+00|1.352E+00|1.729E+01|4.891E+00|1.972e+01|1.949e+01|2.029e+01|prestellar
 214|134.4829517|-43.2351543|1.178E+01|1.040E+00|2.376E+00|1.268E+00|6.083E-01|1.721E-01|4.360e+01|3.704e+01|3.961e+01|prestellar
 216|134.8636955|-43.7895615|1.166E+01|5.288E-01|2.005E+02|8.922E+01|4.835E+01|1.368E+01|1.709e+01|1.513e+01|2.345e+01|prestellar
 234|135.3557620|-45.2363973|1.191E+01|3.870E-01|4.272E+00|1.860E+00|1.171E+00|3.312E-01|4.063e+01|3.756e+01|4.208e+01|prestellar
 237|135.1238840|-44.5800829|9.581E+00|1.696E+00|5.635E+00|6.117E+00|4.167E-01|1.179E-01|1.100e+03|2.640e+01|2.610e+01|prestellar
 242|134.5453089|-43.5467176|9.999E+00|4.177E-01|8.939E+00|4.344E+00|8.553E-01|2.419E-01|3.810e+01|3.208e+01|3.307e+01|prestellar
 248|134.8229326|-43.3961090|9.032E+00|1.436E+00|7.157E+00|7.038E+00|3.709E-01|1.049E-01|3.176e+01|2.493e+01|2.661e+01|prestellar
 253|135.2388640|-44.8120588|8.614E+00|5.582E-01|4.561E+01|2.349E+01|1.775E+00|5.022E-01|6.012e+01|6.465e+01|6.303e+01|prestellar
 261|134.8908187|-43.7918846|1.245E+01|5.685E-01|6.206E+01|2.766E+01|2.225E+01|6.292E+00|1.371e+01|1.971e+01|4.229e+01|prestellar
 266|135.2243559|-44.6669111|9.961E+00|3.826E-01|5.615E+00|2.587E+00|5.250E-01|1.485E-01|2.110e+01|2.070e+01|2.777e+01|prestellar
 276|134.7360572|-43.1186386|9.936E+00|1.103E+00|2.425E+00|1.657E+00|2.233E-01|6.317E-02|3.178e+01|2.719e+01|2.904e+01|prestellar
 277|134.6527194|-43.5127709|1.171E+01|3.472E-01|1.087E+01|4.671E+00|2.689E+00|7.606E-01|4.138e+01|4.023e+01|4.348e+01|prestellar
 279|135.2515688|-44.4571209|7.903E+00|5.861E-01|4.206E+01|2.568E+01|9.718E-01|2.749E-01|3.569e+01|3.852e+01|4.298e+01|prestellar
 281|134.0695293|-43.0704445|1.120E+01|8.489E-01|4.860E+00|2.698E+00|9.200E-01|2.602E-01|2.261e+01|2.456e+01|2.749e+01|prestellar
 289|135.1975622|-44.1758543|1.074E+01|4.429E-01|4.326E+00|2.067E+00|6.360E-01|1.799E-01|4.433e+01|2.975e+01|2.992e+01|prestellar
 291|134.8839378|-43.4979259|1.108E+01|4.402E-01|1.378E+01|6.495E+00|2.449E+00|6.928E-01|9.619e+00|1.406e+01|2.285e+01|prestellar
 293|135.0151344|-44.0706664|1.715E+01|1.127E+00|2.705E+00|1.311E+00|6.624E+00|1.874E+00|2.618e+01|2.647e+01|3.413e+01|prestellar
 294|134.7907941|-43.0532592|1.025E+01|8.617E-01|2.303E+00|1.289E+00|2.556E-01|7.229E-02|3.019e+01|2.773e+01|3.606e+01|prestellar
 299|134.9542640|-44.3155640|1.002E+01|8.230E-01|4.614E+00|2.645E+00|4.463E-01|1.262E-01|2.557e+01|2.445e+01|2.593e+01|prestellar
 301|134.1351398|-43.0926252|1.458E+01|7.694E-01|2.261E+01|1.052E+01|2.088E+01|5.906E+00|9.698e+00|1.754e+01|2.682e+01|prestellar
 306|135.2605728|-43.2248047|1.039E+01|1.428E+00|2.050E+00|1.525E+00|2.464E-01|6.969E-02|4.295e+01|2.855e+01|3.329e+01|prestellar
 314|135.1505132|-44.7669675|8.519E+00|4.716E-01|6.094E+01|2.997E+01|2.218E+00|6.274E-01|4.668e+01|3.931e+01|4.112e+01|prestellar
 316|134.4752711|-42.6294564|1.215E+01|6.768E-01|4.642E+00|2.473E+00|1.431E+00|4.048E-01|9.591e+00|1.475e+01|2.531e+01|prestellar
 321|133.8026698|-42.6989854|1.111E+01|4.373E-01|2.901E+00|1.319E+00|5.231E-01|1.479E-01|2.795e+01|2.893e+01|3.202e+01|prestellar
 323|134.2571972|-44.0088482|1.227E+01|4.557E-01|3.218E+00|1.430E+00|1.057E+00|2.990E-01|3.319e+01|2.971e+01|3.179e+01|prestellar
 324|134.9940970|-43.9492372|8.787E+00|3.424E-01|5.976E+01|2.795E+01|2.622E+00|7.416E-01|2.125e+01|1.827e+01|2.502e+01|prestellar
 328|134.6835885|-42.7406031|1.366E+01|6.634E-01|5.009E+00|2.370E+00|3.130E+00|8.854E-01|9.951e+00|1.589e+01|1.971e+01|prestellar
 333|135.1067868|-44.4111879|1.141E+01|1.254E+00|8.084E+00|5.004E+00|1.709E+00|4.833E-01|6.355e+01|5.517e+01|6.670e+01|prestellar
 343|134.8865425|-43.3491896|1.058E+01|3.284E-01|1.803E+01|7.951E+00|2.430E+00|6.873E-01|1.109e+01|2.738e+01|3.180e+01|prestellar
 351|135.2811443|-43.7661213|8.305E+00|8.152E-01|8.699E+00|5.937E+00|2.714E-01|7.676E-02|2.159e+01|2.373e+01|2.989e+01|prestellar
 355|134.1539003|-43.0905449|1.024E+01|4.840E-01|3.822E+01|1.735E+01|4.217E+00|1.193E+00|2.136e+01|2.937e+01|2.927e+01|prestellar
 357|135.1211258|-44.1021007|9.030E+00|5.520E-01|2.781E+01|1.404E+01|1.439E+00|4.070E-01|3.280e+01|2.918e+01|2.992e+01|prestellar
 361|134.0856890|-43.1037097|1.436E+01|8.648E-01|1.171E+01|5.487E+00|9.876E+00|2.793E+00|2.606e+01|2.801e+01|1.815e+02|prestellar
 363|134.5193990|-42.9521044|1.020E+01|8.783E-01|1.259E+01|6.993E+00|1.354E+00|3.830E-01|4.846e+01|4.480e+01|4.534e+01|prestellar
 367|134.3077220|-42.8051304|7.866E+00|1.122E+00|6.042E+01|4.554E+01|1.357E+00|3.837E-01|6.136e+01|5.961e+01|6.014e+01|prestellar
 371|134.2811706|-43.1410360|1.197E+01|1.193E+00|9.028E+00|5.021E+00|2.545E+00|7.198E-01|3.525e+01|3.244e+01|3.646e+01|prestellar
 373|134.5683512|-43.5323212|9.211E+00|2.889E-01|1.666E+01|7.567E+00|9.717E-01|2.748E-01|8.498e+00|2.532e+01|2.934e+01|prestellar
 374|134.5412221|-42.6425621|1.175E+01|5.871E-01|2.954E+01|1.375E+01|7.450E+00|2.107E+00|1.849e+01|2.079e+01|2.805e+01|prestellar
 376|134.7898980|-43.1112870|1.037E+01|2.850E-01|9.244E+00|3.972E+00|1.103E+00|3.119E-01|3.483e+01|3.782e+01|3.257e+01|prestellar
 382|135.0340528|-43.8902692|1.189E+01|1.177E+00|1.185E+00|8.645E-01|3.218E-01|9.101E-02|2.535e+01|2.556e+01|2.773e+01|prestellar
 383|135.2093900|-43.9970200|9.833E+00|3.106E-01|1.080E+01|4.843E+00|9.335E-01|2.640E-01|2.082e+01|2.148e+01|2.527e+01|prestellar
 384|135.0929705|-43.8837919|1.243E+01|1.936E+00|3.106E+00|2.371E+00|1.098E+00|3.106E-01|3.713e+01|3.018e+01|3.312e+01|prestellar
 385|135.2277296|-44.9816908|9.950E+00|3.352E-01|2.038E+01|9.260E+00|1.893E+00|5.354E-01|6.190e+01|4.342e+01|4.628e+01|prestellar
 386|134.6294863|-42.8096950|1.053E+01|4.184E-01|1.009E+01|4.637E+00|1.321E+00|3.737E-01|3.382e+01|3.264e+01|3.788e+01|prestellar
 387|134.8980515|-43.6291857|1.023E+01|1.819E+00|2.480E+00|2.484E+00|2.729E-01|7.718E-02|2.904e+01|2.711e+01|2.748e+01|prestellar
 389|135.1800868|-43.8756682|1.310E+01|3.020E+00|4.123E+00|3.310E+00|2.002E+00|5.662E-01|4.351e+01|4.261e+01|4.448e+01|prestellar
 390|135.5648849|-44.8347602|1.283E+01|5.505E-01|5.281E+00|2.442E+00|2.263E+00|6.401E-01|3.929e+01|3.077e+01|3.115e+01|prestellar
 392|135.1249104|-44.2590517|1.033E+01|4.442E-01|4.945E+00|2.387E+00|5.749E-01|1.626E-01|3.471e+01|2.848e+01|3.092e+01|prestellar
 393|135.2625341|-43.2438722|1.107E+01|5.088E-01|3.434E+00|1.685E+00|6.054E-01|1.712E-01|3.647e+01|2.800e+01|3.419e+01|prestellar
 396|133.8447825|-43.3725021|1.090E+01|3.097E-01|4.490E+00|1.943E+00|7.215E-01|2.041E-01|9.316e+00|1.534e+01|2.690e+01|prestellar
 397|135.6074878|-44.8306141|1.004E+01|3.178E+00|3.207E+00|4.129E+00|3.143E-01|8.889E-02|3.473e+01|3.736e+01|3.656e+01|prestellar
 403|134.0871742|-43.4808107|9.917E+00|3.022E-01|7.262E+00|3.213E+00|6.609E-01|1.869E-01|8.939e+00|1.921e+01|2.959e+01|prestellar
 408|134.3849574|-42.8993398|9.951E+00|2.611E-01|5.452E+01|2.350E+01|5.067E+00|1.433E+00|3.592e+01|3.804e+01|4.620e+01|prestellar
 410|134.9852760|-44.2817304|1.238E+01|3.929E-01|5.577E+00|2.398E+00|1.928E+00|5.453E-01|3.585e+01|3.482e+01|3.559e+01|prestellar
 414|134.8699664|-43.2855265|8.897E+00|2.493E-01|1.743E+01|7.573E+00|8.249E-01|2.333E-01|3.939e+01|3.121e+01|3.610e+01|prestellar
 416|134.6381930|-42.6586351|1.190E+01|4.061E-01|1.704E+01|7.444E+00|4.639E+00|1.312E+00|4.504e+01|4.492e+01|4.414e+01|prestellar
 418|134.8256936|-43.5998071|1.119E+01|3.719E-01|2.496E+01|1.107E+01|4.689E+00|1.326E+00|2.338e+01|2.733e+01|3.814e+01|prestellar
 420|134.5608267|-42.6206607|9.257E+00|5.515E-01|8.514E+01|4.153E+01|5.119E+00|1.448E+00|1.129e+01|1.868e+01|2.261e+01|prestellar
 422|134.6292408|-43.8981885|1.205E+01|6.947E-01|1.483E+00|7.886E-01|4.360E-01|1.233E-01|3.065e+01|2.689e+01|2.868e+01|prestellar
 429|134.6864203|-42.7649993|9.790E+00|3.923E-01|3.476E+01|1.598E+01|2.929E+00|8.285E-01|2.882e+01|2.968e+01|3.428e+01|prestellar
 431|135.1546663|-44.8504520|1.379E+01|1.122E+00|1.109E+00|6.949E-01|7.319E-01|2.070E-01|8.500e+00|1.776e+01|3.584e+01|prestellar
 433|135.0939117|-43.9659340|8.781E+00|2.744E-01|3.136E+01|1.432E+01|1.371E+00|3.877E-01|2.012e+01|2.242e+01|2.799e+01|prestellar
 440|134.8958546|-43.7744592|1.538E+01|1.672E+00|1.279E+01|7.451E+00|1.631E+01|4.614E+00|1.261e+01|1.626e+01|2.854e+01|prestellar
 441|134.8484162|-43.4452707|1.081E+01|4.006E-01|9.702E+00|4.486E+00|1.486E+00|4.202E-01|1.858e+01|2.144e+01|2.467e+01|prestellar
 444|134.8680115|-43.4320779|1.203E+01|4.271E-01|1.094E+01|4.876E+00|3.182E+00|9.001E-01|1.632e+01|2.332e+01|2.446e+01|prestellar
 459|134.8841838|-43.5175085|9.234E+00|3.290E-01|2.973E+01|1.377E+01|1.760E+00|4.978E-01|2.544e+01|2.422e+01|2.711e+01|prestellar
 462|135.1879845|-44.1333773|1.090E+01|4.291E-01|4.397E+00|2.088E+00|7.075E-01|2.001E-01|3.198e+01|2.446e+01|2.834e+01|prestellar
 463|135.0781949|-44.4454400|1.021E+01|1.158E+00|3.861E+00|2.667E+00|4.180E-01|1.182E-01|3.569e+01|3.309e+01|3.441e+01|prestellar
 472|134.1662251|-43.3111312|1.357E+01|4.815E-01|5.235E+00|2.251E+00|3.135E+00|8.868E-01|4.494e+01|4.223e+01|4.453e+01|prestellar
 473|134.2765376|-44.0650149|1.238E+01|3.708E-01|4.389E+00|1.870E+00|1.520E+00|4.299E-01|2.246e+01|3.827e+01|4.158e+01|prestellar
 476|134.5506785|-42.6152066|1.179E+01|7.209E-01|3.284E+01|1.654E+01|8.477E+00|2.398E+00|1.727e+01|2.100e+01|2.795e+01|prestellar
 480|134.9554057|-43.8579752|1.170E+01|4.556E-01|2.036E+01|9.178E+00|5.015E+00|1.418E+00|1.317e+01|2.024e+01|2.605e+01|prestellar
 483|134.7625407|-43.6529011|1.091E+01|1.000E+00|1.613E+01|9.207E+00|2.603E+00|7.362E-01|2.876e+01|3.424e+01|4.179e+01|prestellar
 488|134.8215779|-42.7109734|1.401E+01|1.385E+00|3.168E+00|1.667E+00|2.306E+00|6.523E-01|4.997e+01|4.949e+01|5.073e+01|prestellar
 490|135.3001357|-44.5217579|1.031E+01|6.294E-01|7.309E+00|3.535E+00|8.432E-01|2.385E-01|4.637e+01|4.816e+01|5.022e+01|prestellar
 491|134.9920734|-43.4223439|7.493E+00|1.714E+00|1.525E+01|1.827E+01|2.550E-01|7.212E-02|4.108e+01|3.490e+01|3.446e+01|prestellar
 495|134.5463427|-42.5751548|1.127E+01|5.215E-01|7.189E+00|3.501E+00|1.410E+00|3.989E-01|3.016e+01|3.146e+01|3.779e+01|prestellar
 496|134.9077127|-43.7934350|1.028E+01|1.140E+00|4.466E+01|2.658E+01|5.061E+00|1.431E+00|1.718e+01|1.923e+01|2.448e+01|prestellar
 499|135.2267693|-44.2725476|1.075E+01|3.391E-01|7.180E+00|3.195E+00|1.060E+00|2.998E-01|3.628e+01|3.172e+01|3.343e+01|prestellar
 503|135.4793980|-44.5539615|9.681E+00|2.687E+00|4.407E+00|5.189E+00|3.469E-01|9.813E-02|4.912e+01|3.907e+01|3.846e+01|prestellar
 505|135.0457766|-45.1355276|1.042E+01|6.472E-01|7.206E+00|3.472E+00|8.838E-01|2.500E-01|4.406e+01|5.349e+01|5.381e+01|prestellar
 515|135.6546045|-44.8609931|8.633E+00|6.029E-01|1.877E+01|1.013E+01|7.400E-01|2.093E-01|3.341e+01|3.187e+01|3.389e+01|prestellar
 516|134.1793821|-43.3771471|1.110E+01|1.747E+00|7.165E+00|4.743E+00|1.285E+00|3.634E-01|7.047e+01|6.209e+01|6.871e+01|prestellar
 517|135.3087873|-44.1763841|1.063E+01|6.166E-01|2.971E+00|1.691E+00|4.106E-01|1.161E-01|3.295e+01|2.630e+01|2.699e+01|prestellar
 519|134.6301565|-42.6683875|1.084E+01|4.453E-01|6.795E+00|3.241E+00|1.058E+00|2.994E-01|9.193e+00|1.933e+01|2.645e+01|prestellar
 521|135.5327617|-44.5923305|8.504E+00|7.436E-01|9.904E+00|6.146E+00|3.567E-01|1.009E-01|3.536e+01|3.123e+01|3.015e+01|prestellar
 522|134.8904467|-44.4838134|7.842E+00|4.392E-01|3.746E+01|1.941E+01|8.260E-01|2.336E-01|2.453e+01|3.515e+01|3.957e+01|prestellar
 528|134.5372236|-42.8252568|9.310E+00|8.669E-01|3.169E+01|1.907E+01|1.971E+00|5.576E-01|3.718e+01|3.285e+01|3.345e+01|prestellar
 537|133.7344345|-43.2302934|9.805E+00|3.886E-01|2.743E+00|1.256E+00|2.331E-01|6.594E-02|3.659e+01|2.907e+01|2.885e+01|prestellar
 539|134.2361952|-43.9460697|7.342E+00|4.838E-01|4.951E+01|2.645E+01|7.317E-01|2.069E-01|3.078e+01|2.414e+01|2.722e+01|prestellar
 540|134.3761330|-43.0735081|1.086E+01|5.722E-01|6.683E+00|3.272E+00|1.050E+00|2.971E-01|2.869e+01|2.610e+01|3.035e+01|prestellar
 541|134.1636611|-43.0928390|1.308E+01|5.232E-01|1.236E+01|5.436E+00|5.953E+00|1.684E+00|1.694e+01|1.819e+01|2.857e+01|prestellar
 542|135.0510604|-44.0524916|9.331E+00|9.587E-01|1.255E+01|8.524E+00|7.911E-01|2.237E-01|3.394e+01|3.213e+01|3.298e+01|prestellar
 551|135.4939259|-44.4229661|9.523E+00|1.309E+00|2.677E+00|2.291E+00|1.909E-01|5.399E-02|3.171e+01|3.101e+01|3.124e+01|prestellar
 552|134.5454697|-42.6301781|1.520E+01|8.339E-01|1.642E+01|7.789E+00|1.945E+01|5.502E+00|1.922e+01|1.726e+01|2.655e+01|prestellar
 553|135.3864012|-44.8060064|8.468E+00|6.304E-01|1.882E+01|1.103E+01|6.608E-01|1.869E-01|3.842e+01|3.428e+01|3.487e+01|prestellar
 556|134.5980653|-43.6405830|1.099E+01|1.064E+00|5.088E+00|2.955E+00|8.604E-01|2.434E-01|3.310e+01|3.313e+01|3.410e+01|prestellar
 558|135.2171873|-43.1483173|1.007E+01|6.447E-01|4.732E+00|2.338E+00|4.736E-01|1.340E-01|2.979e+01|3.836e+01|3.947e+01|prestellar
 562|135.3539720|-44.9364666|7.563E+00|5.697E-01|6.781E+01|4.004E+01|1.200E+00|3.395E-01|3.122e+01|3.687e+01|3.719e+01|prestellar
 563|135.3657678|-44.3392473|9.956E+00|2.917E-01|1.383E+01|6.060E+00|1.289E+00|3.646E-01|3.347e+01|4.186e+01|4.317e+01|prestellar
 569|134.9133837|-44.5536942|7.169E+00|4.262E-01|3.083E+01|1.712E+01|3.942E-01|1.115E-01|3.384e+01|3.138e+01|3.030e+01|prestellar
 571|134.2309183|-43.9365896|1.646E+01|9.465E-01|1.358E+00|6.367E-01|2.603E+00|7.361E-01|1.239e+01|1.695e+01|2.547e+01|prestellar
 572|134.6645855|-43.2030395|1.159E+01|4.208E-01|5.833E+00|2.581E+00|1.360E+00|3.847E-01|3.691e+01|3.601e+01|3.665e+01|prestellar
 576|134.4252005|-43.5434181|1.040E+01|7.800E-01|1.129E+01|6.030E+00|1.372E+00|3.881E-01|2.920e+01|3.368e+01|3.171e+01|prestellar
 579|134.8502619|-43.6764613|1.073E+01|9.961E-01|2.227E+01|1.349E+01|3.253E+00|9.202E-01|1.656e+01|1.468e+01|2.150e+01|prestellar
 580|134.5163394|-42.8288049|1.102E+01|4.383E-01|2.055E+01|9.316E+00|3.535E+00|1.000E+00|3.271e+01|3.587e+01|3.812e+01|prestellar
 583|134.8732564|-43.7105114|1.288E+01|8.513E-01|2.607E+01|1.276E+01|1.146E+01|3.240E+00|1.649e+01|1.672e+01|2.449e+01|prestellar
 587|134.7509149|-43.2355539|1.112E+01|9.699E-01|4.654E+00|2.509E+00|8.440E-01|2.387E-01|3.532e+01|4.044e+01|4.219e+01|prestellar
 589|134.3788849|-42.9153409|9.777E+00|3.641E-01|2.462E+01|1.131E+01|2.057E+00|5.818E-01|2.585e+01|3.109e+01|3.488e+01|prestellar
 591|134.9715699|-43.8819699|9.827E+00|5.468E-01|3.411E+01|1.689E+01|2.940E+00|8.316E-01|1.983e+01|1.706e+01|2.275e+01|prestellar
 592|134.4347774|-43.4540270|1.254E+01|4.237E-01|2.024E+00|8.823E-01|7.545E-01|2.134E-01|2.946e+01|3.432e+01|3.892e+01|prestellar
 596|134.4343208|-42.7606712|1.059E+01|3.300E-01|1.201E+01|5.275E+00|1.622E+00|4.589E-01|2.304e+01|2.835e+01|3.489e+01|prestellar
 597|135.2626268|-44.9635178|8.463E+00|6.576E-01|2.449E+01|1.432E+01|8.562E-01|2.422E-01|2.654e+01|2.869e+01|3.163e+01|prestellar
 598|134.5716614|-44.1789527|9.393E+00|5.526E-01|9.698E+00|4.785E+00|6.366E-01|1.800E-01|3.746e+01|3.451e+01|3.631e+01|prestellar
 610|135.5845664|-44.3908565|1.073E+01|3.579E-01|3.967E+00|1.756E+00|5.801E-01|1.641E-01|2.204e+01|3.117e+01|3.529e+01|prestellar
 621|134.6637872|-43.2199640|1.006E+01|2.700E-01|9.692E+00|4.160E+00|9.590E-01|2.713E-01|3.557e+01|4.232e+01|4.288e+01|prestellar
 633|135.1949571|-44.8262449|7.033E+00|4.105E-01|1.109E+02|5.772E+01|1.262E+00|3.568E-01|2.912e+01|3.766e+01|4.308e+01|prestellar
 634|134.9631200|-44.4781267|1.006E+01|9.583E-01|1.074E+01|6.705E+00|1.063E+00|3.006E-01|3.400e+01|3.601e+01|3.648e+01|prestellar
 637|135.0848716|-44.7564443|1.079E+01|3.662E-01|5.749E+00|2.582E+00|8.698E-01|2.460E-01|2.763e+01|2.991e+01|2.965e+01|prestellar
 642|134.9860212|-43.8842358|1.007E+01|4.736E-01|2.978E+01|1.445E+01|2.980E+00|8.430E-01|1.561e+01|1.934e+01|2.332e+01|prestellar
 655|134.6692299|-43.8079857|9.712E+00|1.659E+00|4.780E+00|3.963E+00|3.837E-01|1.085E-01|3.554e+01|3.639e+01|3.778e+01|prestellar
 656|135.3741836|-44.8964578|8.752E+00|2.302E-01|4.830E+01|2.115E+01|2.069E+00|5.852E-01|2.240e+01|4.353e+01|4.457e+01|prestellar
 661|134.9900576|-43.9146532|1.081E+01|7.327E-01|7.114E+00|4.397E+00|1.088E+00|3.077E-01|8.501e+00|2.127e+01|2.882e+01|prestellar
 664|135.1231761|-43.8836272|1.196E+01|4.508E-01|4.158E+00|1.879E+00|1.167E+00|3.300E-01|3.655e+01|3.799e+01|3.896e+01|prestellar
 667|134.8814179|-43.8016660|1.192E+01|6.889E-01|4.552E+01|2.140E+01|1.253E+01|3.545E+00|1.753e+01|1.806e+01|2.471e+01|prestellar
 669|134.2389314|-43.4232380|1.013E+01|7.816E-01|3.408E+00|1.814E+00|3.535E-01|1.000E-01|3.236e+01|3.288e+01|3.452e+01|prestellar
 674|135.1681136|-43.9302516|1.074E+01|1.024E+00|5.354E+00|3.168E+00|7.865E-01|2.225E-01|3.329e+01|3.152e+01|3.913e+01|prestellar
 676|135.2915555|-44.0362265|1.199E+01|5.074E-01|2.725E+00|1.267E+00|7.763E-01|2.196E-01|2.355e+01|2.441e+01|2.689e+01|prestellar
 677|134.8328395|-43.7234350|1.425E+01|1.267E+00|7.567E+00|4.435E+00|6.081E+00|1.720E+00|1.543e+01|1.598e+01|1.960e+01|prestellar
 678|134.9986220|-43.3655473|9.229E+00|2.931E-01|1.786E+01|8.015E+00|1.054E+00|2.982E-01|3.531e+01|3.577e+01|3.792e+01|prestellar
 679|134.8802276|-44.6251274|7.544E+00|4.399E-01|8.027E+01|4.262E+01|1.399E+00|3.958E-01|2.128e+01|3.739e+01|3.847e+01|prestellar
 682|135.1294439|-45.1620329|1.205E+01|1.000E+00|1.541E+00|1.040E+00|4.540E-01|1.284E-01|3.941e+01|2.950e+01|2.952e+01|prestellar
 683|135.2739587|-44.6766344|1.252E+01|5.611E-01|1.939E+00|9.228E-01|7.171E-01|2.028E-01|3.614e+01|3.226e+01|3.312e+01|prestellar
 684|134.3662723|-43.1383121|9.229E+00|8.781E-01|8.448E+00|5.366E+00|4.984E-01|1.410E-01|2.548e+01|2.952e+01|3.037e+01|prestellar
 690|135.1316437|-43.9888232|1.019E+01|1.108E+00|1.029E+01|6.961E+00|1.102E+00|3.116E-01|2.665e+01|2.540e+01|2.839e+01|prestellar
 691|134.1481789|-43.2181180|1.047E+01|6.731E-01|1.489E+01|7.425E+00|1.879E+00|5.314E-01|2.087e+01|2.585e+01|2.722e+01|prestellar
 694|134.3549416|-43.3927978|1.228E+01|6.677E-01|1.330E+00|6.563E-01|4.386E-01|1.240E-01|1.337e+01|1.777e+01|2.318e+01|prestellar
 696|134.9410814|-43.3385420|1.120E+01|4.763E-01|6.244E+00|2.943E+00|1.179E+00|3.336E-01|2.987e+01|2.805e+01|2.916e+01|prestellar
 697|135.4711862|-44.9266098|8.518E+00|1.387E+00|4.121E+01|3.374E+01|1.499E+00|4.239E-01|4.892e+01|5.129e+01|5.496e+01|prestellar
 699|135.1011555|-43.9437857|1.247E+01|6.182E-01|3.161E+00|1.513E+00|1.140E+00|3.224E-01|2.586e+01|2.688e+01|2.948e+01|prestellar
 703|134.0416661|-43.6889829|1.005E+01|4.334E-01|2.574E+00|1.158E+00|2.535E-01|7.169E-02|3.707e+01|3.762e+01|2.759e+01|prestellar
 704|134.6356120|-42.6730199|9.907E+00|3.147E-01|1.993E+01|8.821E+00|1.803E+00|5.100E-01|2.771e+01|3.029e+01|3.439e+01|prestellar
 709|134.3823982|-42.8106852|1.149E+01|1.176E+00|5.845E+00|3.440E+00|1.288E+00|3.642E-01|4.408e+01|4.591e+01|4.387e+01|prestellar
 710|134.6006670|-43.4289352|1.335E+01|7.332E-01|1.260E+00|6.235E-01|6.865E-01|1.942E-01|2.483e+01|2.446e+01|2.718e+01|prestellar
 711|135.0519264|-44.7125117|1.018E+01|4.396E-01|6.006E+00|3.003E+00|6.420E-01|1.816E-01|2.936e+01|2.666e+01|2.927e+01|prestellar
 712|134.8528315|-43.6257993|1.428E+01|1.253E+00|2.353E+00|1.482E+00|1.918E+00|5.424E-01|1.839e+01|1.755e+01|2.092e+01|prestellar
 716|134.8871353|-43.8185770|1.251E+01|6.467E-01|1.908E+01|9.005E+00|7.022E+00|1.986E+00|2.068e+01|2.146e+01|2.563e+01|prestellar
 717|135.2466574|-45.1006112|7.400E+00|1.013E+00|3.104E+01|2.446E+01|4.812E-01|1.361E-01|4.035e+01|4.192e+01|4.449e+01|prestellar
 723|135.1479854|-43.9749334|1.132E+01|4.084E-01|1.237E+01|5.620E+00|2.496E+00|7.059E-01|2.284e+01|2.417e+01|2.692e+01|prestellar
 728|134.8983667|-43.8298504|1.128E+01|1.146E+00|2.216E+01|1.286E+01|4.385E+00|1.240E+00|2.121e+01|1.922e+01|2.755e+01|prestellar
 729|135.2865382|-43.8656432|1.011E+01|3.012E+00|5.481E+00|6.539E+00|5.604E-01|1.585E-01|4.971e+01|3.887e+01|4.090e+01|prestellar
 735|135.1472250|-44.1092351|8.962E+00|1.059E+00|9.832E+00|7.376E+00|4.862E-01|1.375E-01|3.028e+01|2.745e+01|2.738e+01|prestellar
 738|135.0966504|-44.4984498|8.051E+00|4.845E-01|2.735E+01|1.482E+01|7.073E-01|2.001E-01|3.272e+01|3.133e+01|3.494e+01|prestellar
 740|135.2787418|-44.6104224|8.909E+00|1.338E+00|7.447E+00|5.557E+00|3.553E-01|1.005E-01|3.357e+01|3.822e+01|3.871e+01|prestellar
 741|135.1476737|-44.9224174|9.356E+00|7.268E-01|1.026E+01|5.884E+00|6.578E-01|1.861E-01|3.600e+01|3.387e+01|3.541e+01|prestellar
 742|135.1567804|-44.6652414|8.861E+00|6.764E-01|7.786E+00|4.477E+00|3.594E-01|1.017E-01|3.036e+01|2.747e+01|3.182e+01|prestellar
 743|134.8187775|-43.5778322|1.178E+01|5.135E-01|9.488E+00|4.528E+00|2.434E+00|6.884E-01|1.916e+01|2.535e+01|3.132e+01|prestellar
 744|134.8844674|-44.5450808|1.129E+01|5.025E-01|1.887E+00|9.315E-01|3.756E-01|1.062E-01|1.028e+01|1.589e+01|2.353e+01|prestellar
 746|134.4533408|-42.6861053|9.439E+00|3.592E-01|2.375E+01|1.132E+01|1.605E+00|4.540E-01|2.356e+01|2.248e+01|3.379e+01|prestellar
 752|135.2139489|-43.9210417|1.439E+01|6.472E-01|3.498E+00|1.565E+00|2.985E+00|8.443E-01|2.080e+01|3.020e+01|3.906e+01|prestellar
 755|135.1892205|-42.9981008|1.117E+01|3.141E-01|4.020E+00|1.717E+00|7.497E-01|2.120E-01|3.393e+01|3.444e+01|4.301e+01|prestellar
 756|134.8040644|-43.6414993|1.203E+01|2.151E+00|3.712E+00|3.121E+00|1.080E+00|3.055E-01|2.531e+01|2.718e+01|2.838e+01|prestellar
 759|134.8046460|-43.9410872|9.361E+00|2.234E+00|7.644E+00|7.954E+00|4.914E-01|1.390E-01|3.691e+01|3.784e+01|3.870e+01|prestellar
 760|134.9153352|-43.8759147|1.204E+01|6.242E-01|7.422E+00|3.636E+00|2.172E+00|6.144E-01|3.232e+01|2.973e+01|3.597e+01|prestellar
 762|135.2251281|-44.4332871|8.967E+00|8.130E-01|1.455E+01|9.392E+00|7.218E-01|2.042E-01|2.283e+01|3.551e+01|3.667e+01|prestellar
 764|134.7718463|-44.5076090|1.051E+01|2.323E+00|3.133E+00|2.880E+00|4.048E-01|1.145E-01|3.879e+01|3.913e+01|3.865e+01|prestellar
 765|135.1474951|-44.2834772|1.157E+01|1.161E+00|3.355E+00|1.958E+00|7.706E-01|2.179E-01|3.861e+01|4.228e+01|4.318e+01|prestellar
 766|135.3418663|-44.1618320|8.146E+00|6.495E-01|2.177E+01|1.323E+01|6.043E-01|1.709E-01|3.526e+01|3.295e+01|3.553e+01|prestellar
 767|135.2446010|-44.9547164|1.072E+01|1.298E+00|7.838E+00|5.532E+00|1.140E+00|3.223E-01|1.995e+01|2.724e+01|2.858e+01|prestellar
 771|135.0300184|-44.0684029|1.157E+01|5.323E-01|6.084E+00|3.011E+00|1.401E+00|3.963E-01|2.570e+01|2.513e+01|2.816e+01|prestellar
 775|134.9789191|-43.3580747|9.962E+00|2.186E+00|3.192E+00|3.831E+00|2.985E-01|8.444E-02|3.075e+01|2.535e+01|2.742e+01|prestellar
 776|134.7499115|-44.4066894|9.846E+00|3.205E-01|1.230E+01|5.636E+00|1.073E+00|3.034E-01|3.919e+01|5.153e+01|5.124e+01|prestellar
 779|134.7066846|-43.3523621|6.664E+00|6.426E-01|6.388E+01|4.191E+01|5.228E-01|1.479E-01|4.473e+01|4.239e+01|4.078e+01|prestellar
 780|135.0337087|-43.2983027|1.185E+01|4.666E-01|3.778E+00|1.727E+00|1.002E+00|2.835E-01|7.013e+01|6.433e+01|6.475e+01|prestellar
 784|135.3569336|-44.2677885|1.154E+01|1.156E+00|2.913E+00|1.717E+00|6.590E-01|1.864E-01|4.655e+01|3.562e+01|3.632e+01|prestellar
 786|135.5497491|-44.2197628|9.016E+00|1.033E+00|5.673E+00|3.817E+00|2.908E-01|8.225E-02|3.838e+02|4.564e+01|4.880e+01|prestellar
 787|134.7223029|-43.5275826|1.014E+01|8.131E-01|5.607E+00|3.033E+00|5.820E-01|1.646E-01|3.740e+01|3.368e+01|3.432e+01|prestellar
 788|135.5609942|-44.5820509|1.055E+01|4.241E-01|5.583E+00|2.682E+00|7.397E-01|2.092E-01|3.121e+01|3.177e+01|3.209e+01|prestellar
 792|135.1810862|-44.1585703|8.908E+00|7.396E-01|1.512E+01|8.733E+00|7.207E-01|2.039E-01|3.162e+01|3.370e+01|3.472e+01|prestellar
 793|134.7700341|-43.7670822|1.623E+01|1.675E+00|1.339E+00|8.058E-01|2.358E+00|6.669E-01|1.621e+01|1.630e+01|3.528e+04|prestellar
 795|135.2414254|-44.6549158|7.743E+00|1.140E+00|2.274E+01|1.862E+01|4.641E-01|1.313E-01|2.630e+01|2.504e+01|2.982e+01|prestellar
 796|134.7386276|-43.0130408|7.275E+00|9.051E-01|1.896E+01|1.379E+01|2.650E-01|7.496E-02|3.330e+01|3.469e+01|3.844e+01|prestellar
 797|134.1899077|-42.7398057|9.386E+00|1.601E+00|1.229E+01|9.516E+00|8.032E-01|2.272E-01|4.213e+01|4.319e+01|4.641e+01|prestellar
 804|135.0123778|-44.0138215|1.172E+01|4.984E-01|4.269E+00|2.021E+00|1.064E+00|3.009E-01|4.761e+01|3.432e+01|3.408e+01|prestellar
 808|134.8042465|-43.8813233|9.979E+00|1.799E+00|7.360E+00|5.765E+00|6.958E-01|1.968E-01|3.765e+01|3.836e+01|4.009e+01|prestellar
 810|134.4165645|-42.8869273|1.420E+01|8.526E-01|2.723E+00|1.362E+00|2.144E+00|6.064E-01|3.490e+01|3.260e+01|3.346e+01|prestellar
 811|134.8249529|-43.7195060|1.906E+01|2.269E+00|3.334E+00|2.078E+00|1.537E+01|4.349E+00|1.974e+01|2.389e+01|2.532e+01|prestellar
 815|135.1964369|-44.6442174|7.777E+00|7.262E-01|1.745E+01|1.247E+01|3.658E-01|1.035E-01|3.550e+01|3.138e+01|3.701e+01|prestellar
 819|134.0765118|-43.1332663|1.618E+01|1.347E+00|2.995E+00|1.565E+00|5.166E+00|1.461E+00|1.370e+01|1.756e+01|2.782e+01|prestellar
 822|135.0474269|-44.7211081|6.951E+00|7.573E-01|3.301E+01|2.592E+01|3.496E-01|9.889E-02|3.187e+01|3.002e+01|3.261e+01|prestellar
 824|135.2199950|-44.8437610|1.124E+01|1.608E+00|7.731E+00|5.991E+00|1.492E+00|4.221E-01|7.166e+01|5.829e+01|6.202e+01|prestellar
 825|135.5647167|-44.8169878|8.211E+00|6.593E-01|2.658E+01|1.588E+01|7.743E-01|2.190E-01|2.453e+01|2.718e+01|2.753e+01|prestellar
 827|134.7602032|-43.5867469|7.972E+00|1.033E+00|5.089E+01|4.646E+01|1.239E+00|3.505E-01|2.228e+01|2.704e+01|2.826e+01|prestellar
 831|134.5337809|-44.1393578|9.063E+00|3.234E-01|7.319E+00|3.292E+00|3.872E-01|1.095E-01|3.355e+01|3.087e+01|3.216e+01|prestellar
 835|135.4248427|-43.9978639|1.057E+01|4.771E-01|5.567E+00|2.700E+00|7.448E-01|2.107E-01|2.595e+01|3.134e+01|3.197e+01|prestellar
 838|135.4201018|-43.9719373|1.035E+01|3.998E-01|6.298E+00|2.955E+00|7.432E-01|2.102E-01|2.551e+01|3.182e+01|3.475e+01|prestellar
 840|135.2406782|-43.0698216|1.107E+01|9.334E-01|1.846E+00|9.859E-01|3.268E-01|9.243E-02|2.691e+01|3.088e+01|3.223e+01|prestellar
 844|134.0917816|-43.1301956|1.559E+01|1.910E+00|2.254E+00|1.651E+00|3.116E+00|8.815E-01|9.036e+00|1.465e+01|2.443e+01|prestellar
 845|134.5605461|-44.3967966|7.802E+00|7.400E-01|1.424E+01|9.912E+00|3.044E-01|8.609E-02|3.097e+01|3.439e+01|3.577e+01|prestellar
 858|135.3372621|-43.9531819|1.001E+01|8.758E-01|5.924E+00|3.427E+00|5.689E-01|1.609E-01|2.753e+01|3.431e+01|3.558e+01|prestellar
 861|135.2024375|-43.3123568|1.159E+01|4.725E-01|1.973E+00|8.942E-01|4.583E-01|1.296E-01|2.745e+01|2.854e+01|3.135e+01|prestellar
 876|135.1452643|-44.0642627|1.083E+01|6.526E-01|3.660E+00|2.118E+00|5.653E-01|1.599E-01|1.400e+01|1.464e+01|2.264e+01|prestellar
 877|134.3803725|-43.6087937|8.783E+00|6.611E-01|7.993E+00|4.739E+00|3.498E-01|9.893E-02|2.252e+01|2.575e+01|2.523e+01|prestellar
 883|135.2046592|-44.1169159|8.579E+00|1.054E+00|1.758E+01|1.453E+01|6.676E-01|1.888E-01|2.162e+01|3.151e+01|3.264e+01|prestellar
 884|134.8328147|-43.4667489|1.072E+01|4.691E-01|1.179E+01|5.780E+00|1.718E+00|4.858E-01|2.521e+01|3.169e+01|3.366e+01|prestellar
 890|134.8715831|-43.5180297|1.137E+01|7.467E-01|5.787E+00|3.423E+00|1.201E+00|3.398E-01|1.752e+01|2.857e+01|2.765e+01|prestellar
 892|134.7566437|-43.8789578|1.344E+01|5.902E-01|2.002E+00|9.171E-01|1.132E+00|3.203E-01|3.018e+01|2.971e+01|3.567e+01|prestellar
 894|135.4669008|-44.0075575|1.082E+01|3.539E-01|7.710E+00|3.472E+00|1.184E+00|3.350E-01|4.606e+01|4.450e+01|4.931e+01|prestellar
 899|134.6273672|-42.7992951|1.157E+01|6.106E-01|3.409E+00|1.762E+00|7.833E-01|2.215E-01|2.420e+01|2.673e+01|2.952e+01|prestellar
 906|133.7921048|-43.3223572|1.010E+01|1.010E+00|2.719E+00|1.677E+00|2.771E-01|7.838E-02|3.692e+01|3.149e+01|3.174e+01|prestellar
 917|135.0938391|-44.8064594|9.426E+00|8.712E-01|8.230E+00|5.119E+00|5.519E-01|1.561E-01|2.955e+01|2.894e+01|3.131e+01|prestellar
 923|133.7974671|-42.7027384|9.610E+00|8.944E-01|2.482E+00|1.926E+00|1.869E-01|5.288E-02|8.970e+00|2.058e+01|1.820e+01|prestellar
 927|135.0357675|-44.1452461|1.144E+01|1.477E+00|3.024E+00|2.092E+00|6.496E-01|1.837E-01|3.366e+01|3.398e+01|3.404e+01|prestellar
 928|134.8682441|-44.2915653|1.221E+01|5.519E-01|1.243E+00|5.925E-01|3.956E-01|1.119E-01|2.957e+01|2.506e+01|2.722e+01|prestellar
 938|134.4053979|-42.8754854|1.087E+01|1.906E+00|5.777E+00|5.095E+00|9.125E-01|2.581E-01|3.039e+01|2.845e+01|2.958e+01|prestellar
 948|135.1541582|-44.7275575|1.148E+01|5.629E-01|1.913E+00|9.591E-01|4.191E-01|1.186E-01|2.263e+01|2.774e+01|2.847e+01|prestellar
 950|134.9706735|-44.0026627|1.126E+01|4.657E-01|5.018E+00|2.380E+00|9.797E-01|2.771E-01|2.676e+01|3.107e+01|3.178e+01|prestellar
 952|135.3358269|-44.2108567|7.662E+00|4.283E-01|2.447E+01|1.262E+01|4.688E-01|1.326E-01|2.328e+01|2.585e+01|2.866e+01|prestellar
 959|134.9697425|-44.0188144|1.239E+01|1.422E+00|1.309E+00|1.149E+00|4.550E-01|1.287E-01|9.208e+00|1.516e+01|2.490e+01|prestellar
 966|134.3913904|-43.5868921|8.810E+00|1.298E+00|2.472E+01|1.801E+01|1.102E+00|3.116E-01|2.364e+01|3.995e+01|3.886e+01|prestellar
 969|134.1161428|-43.1554824|9.980E+00|9.343E-01|9.283E+00|5.158E+00|8.782E-01|2.484E-01|2.378e+01|3.116e+01|3.144e+01|prestellar
 970|134.6492140|-43.3699363|9.767E+00|7.958E-01|8.097E+00|4.593E+00|6.725E-01|1.902E-01|1.983e+01|2.837e+01|3.692e+01|prestellar
 974|134.9441347|-44.6408463|7.137E+00|1.437E+00|2.472E+01|2.755E+01|3.074E-01|8.696E-02|1.884e+01|3.313e+01|3.239e+01|prestellar
 978|134.8988305|-44.1017997|1.281E+01|1.395E+00|3.281E+00|1.906E+00|1.394E+00|3.942E-01|3.946e+01|4.473e+01|4.658e+01|prestellar
 980|135.2559430|-44.4316274|7.931E+00|6.260E-01|2.460E+01|1.564E+01|5.811E-01|1.643E-01|2.108e+01|2.855e+01|2.898e+01|prestellar
 982|134.8475694|-43.5651167|1.324E+01|8.467E-01|3.379E+00|1.843E+00|1.750E+00|4.949E-01|2.783e+01|3.168e+01|3.302e+01|prestellar
 985|135.2081111|-44.2297462|1.028E+01|1.440E+00|4.700E+00|3.760E+00|5.307E-01|1.501E-01|2.712e+01|3.005e+01|3.284e+01|prestellar
 988|134.7559023|-44.6751167|8.444E+00|1.195E+00|8.642E+00|6.340E+00|2.982E-01|8.434E-02|2.638e+01|3.283e+01|3.659e+01|prestellar
 997|134.6151729|-43.0240839|8.891E+00|1.664E+00|9.501E+00|8.310E+00|4.478E-01|1.267E-01|3.281e+01|3.451e+01|3.934e+01|prestellar
1000|134.5604373|-43.5912763|1.239E+01|3.409E+00|1.197E+00|1.500E+00|4.163E-01|1.177E-01|3.059e+01|2.460e+01|2.642e+01|prestellar
1010|135.2564884|-45.0149480|6.448E+00|1.109E+00|6.955E+01|7.296E+01|4.654E-01|1.316E-01|3.542e+01|3.564e+01|3.673e+01|prestellar
1015|134.7390113|-42.9040215|1.134E+01|2.375E+00|1.511E+00|1.593E+00|3.086E-01|8.728E-02|2.434e+01|2.251e+01|2.438e+01|prestellar
1016|134.8213759|-44.3944878|1.010E+01|9.233E-01|3.901E+00|3.000E+00|3.972E-01|1.124E-01|1.126e+01|2.755e+01|3.074e+01|prestellar
1017|134.9216525|-43.2411096|9.520E+00|3.600E-01|1.079E+01|5.134E+00|7.679E-01|2.172E-01|1.089e+01|1.771e+01|2.252e+01|prestellar
1020|134.9524217|-44.0744269|8.561E+00|7.182E-01|1.827E+01|1.127E+01|6.853E-01|1.938E-01|2.921e+01|4.179e+01|4.203e+01|prestellar
1023|134.6029699|-43.9347649|1.118E+01|1.429E+00|2.598E+00|1.789E+00|4.855E-01|1.373E-01|3.517e+01|3.237e+01|3.815e+01|prestellar
1026|135.0532950|-42.5786369|1.127E+01|4.216E-01|2.326E+00|1.056E+00|4.570E-01|1.293E-01|2.231e+01|2.857e+01|3.685e+01|prestellar
1027|134.4050523|-42.6025594|1.164E+01|6.325E-01|4.168E+00|2.120E+00|9.951E-01|2.815E-01|3.819e+01|3.995e+01|4.493e+01|prestellar
1029|134.5686784|-43.5658925|1.177E+01|5.837E-01|2.016E+00|1.019E+00|5.143E-01|1.455E-01|1.919e+01|2.658e+01|2.844e+01|prestellar
1033|134.9833708|-44.6312805|9.323E+00|8.787E-01|6.135E+00|3.931E+00|3.850E-01|1.089E-01|3.389e+01|3.714e+01|3.768e+01|prestellar
1035|135.0419923|-44.0293654|7.936E+00|7.077E-01|2.266E+01|1.492E+01|5.372E-01|1.519E-01|3.177e+01|3.022e+01|3.067e+01|prestellar
1038|134.8852362|-44.3161911|1.112E+01|2.636E+00|3.114E+00|2.827E+00|5.651E-01|1.598E-01|4.773e+01|4.327e+01|4.494e+01|prestellar
1040|135.5626670|-44.5995404|1.253E+01|5.523E-01|3.431E+00|1.611E+00|1.275E+00|3.606E-01|4.498e+01|4.567e+01|4.678e+01|prestellar
1050|134.0560976|-42.7647834|1.268E+01|4.928E-01|3.004E+00|1.328E+00|1.200E+00|3.394E-01|4.465e+01|4.409e+01|4.516e+01|prestellar
1053|135.3030283|-43.2399374|8.368E+00|5.877E-01|1.169E+01|6.550E+00|3.820E-01|1.081E-01|2.437e+01|2.977e+01|3.641e+01|prestellar
1054|135.1846276|-44.0384683|9.299E+00|7.680E-01|7.905E+00|4.598E+00|4.884E-01|1.381E-01|3.091e+01|3.010e+01|3.571e+01|prestellar
1059|134.5510682|-42.6947272|1.576E+01|8.449E-01|3.212E+00|1.471E+00|4.739E+00|1.340E+00|3.136e+01|3.604e+01|3.975e+01|prestellar
1060|134.5257370|-43.5500948|1.045E+01|5.308E-01|4.870E+00|2.509E+00|6.070E-01|1.717E-01|3.923e+01|2.871e+01|2.966e+01|prestellar
1069|135.4384113|-44.3204556|7.414E+00|9.974E-01|1.784E+01|1.380E+01|2.798E-01|7.914E-02|1.842e+01|3.193e+01|3.547e+01|prestellar
1070|134.6912735|-42.5252438|1.044E+01|5.161E-01|3.083E+00|1.528E+00|3.816E-01|1.079E-01|3.580e+01|2.604e+01|2.617e+01|prestellar
1071|134.8074092|-42.6108932|9.839E+00|9.580E-01|8.189E+00|5.017E+00|7.108E-01|2.011E-01|2.266e+01|3.268e+01|3.546e+01|prestellar
1075|134.3914893|-42.7258138|1.321E+01|1.009E+00|1.766E+00|1.020E+00|9.032E-01|2.555E-01|2.934e+01|2.992e+01|3.118e+01|prestellar
1078|134.4093755|-43.6042902|8.554E+00|8.546E-01|1.319E+01|8.919E+00|4.919E-01|1.391E-01|3.306e+01|3.214e+01|3.583e+01|prestellar
1084|135.0394740|-42.4234020|9.824E+00|8.432E-01|4.666E+00|2.628E+00|4.013E-01|1.135E-01|4.330e+01|4.162e+01|3.834e+01|prestellar
1092|135.0830180|-44.3076348|9.281E+00|1.748E+00|3.513E+00|3.944E+00|2.145E-01|6.067E-02|1.976e+01|2.623e+01|2.753e+01|prestellar
1094|134.9805665|-43.2306853|1.198E+01|4.732E-01|5.751E+00|2.628E+00|1.633E+00|4.618E-01|5.334e+01|5.825e+01|5.801e+01|prestellar
1097|134.6793601|-43.4792872|5.332E+00|6.516E-01|1.467E+02|1.274E+02|3.032E-01|8.575E-02|3.232e+01|3.375e+01|3.321e+01|prestellar
1098|135.5296540|-44.1107491|1.331E+01|1.972E+00|3.834E+00|2.710E+00|2.048E+00|5.793E-01|7.832e+01|5.878e+01|6.199e+01|prestellar
1104|135.1806528|-44.5523929|9.705E+00|1.047E+00|4.892E+00|3.392E+00|3.909E-01|1.106E-01|4.739e+01|3.296e+01|3.315e+01|prestellar
1105|135.0980629|-44.2010356|6.591E+00|6.395E-01|7.253E+01|5.956E+01|5.551E-01|1.570E-01|2.768e+01|2.127e+01|2.409e+01|prestellar
1109|135.1296479|-45.0052929|1.027E+01|1.821E+00|3.799E+00|3.659E+00|4.266E-01|1.206E-01|3.103e+01|2.687e+01|2.731e+01|prestellar
1115|134.7464816|-42.6848800|7.168E+00|4.183E-01|3.645E+01|1.936E+01|4.653E-01|1.316E-01|1.677e+01|2.715e+01|2.976e+01|prestellar
1119|134.8347917|-43.6085116|1.185E+01|1.068E+00|4.197E+00|3.027E+00|1.118E+00|3.161E-01|1.922e+01|1.954e+01|2.218e+01|prestellar
1123|134.7951688|-44.3102554|7.892E+00|7.059E-01|2.087E+01|1.342E+01|4.781E-01|1.352E-01|4.733e+01|3.892e+01|4.067e+01|prestellar
1124|134.7512579|-43.6215594|1.179E+01|1.022E+00|1.736E+00|1.179E+00|4.476E-01|1.266E-01|2.155e+01|2.383e+01|2.593e+01|prestellar
1137|134.4469759|-42.8494888|8.685E+00|9.673E-01|2.717E+01|1.888E+01|1.111E+00|3.143E-01|2.296e+01|2.448e+01|3.087e+01|prestellar
1139|134.6282624|-43.3861692|7.634E+00|5.047E-01|2.100E+01|1.167E+01|3.934E-01|1.113E-01|2.839e+01|2.910e+01|3.286e+01|prestellar
1140|135.5224586|-44.5631635|8.923E+00|1.716E+00|4.738E+00|5.508E+00|2.282E-01|6.453E-02|2.761e+01|2.651e+01|2.665e+01|prestellar
1141|134.8357132|-43.4899464|8.548E+00|1.224E+00|2.259E+01|2.147E+01|8.389E-01|2.373E-01|2.278e+01|2.870e+01|2.972e+01|prestellar
1155|134.5223041|-44.4277686|6.999E+00|1.254E+00|2.117E+01|2.105E+01|2.339E-01|6.615E-02|3.152e+01|2.788e+01|3.255e+01|prestellar
1159|134.1009954|-42.7212277|7.056E+00|5.433E-01|2.984E+01|1.700E+01|3.463E-01|9.795E-02|2.248e+01|2.281e+01|2.573e+01|prestellar
1164|134.7588858|-43.5960493|1.219E+01|1.086E+00|5.220E+00|3.697E+00|1.641E+00|4.642E-01|2.935e+01|2.762e+01|2.851e+01|prestellar
1173|135.2878385|-43.9095275|1.076E+01|2.085E+00|2.192E+00|2.184E+00|3.253E-01|9.201E-02|2.942e+01|2.643e+01|2.719e+01|prestellar
1175|133.7924219|-42.7187889|9.561E+00|6.450E-01|4.265E+00|2.262E+00|3.116E-01|8.813E-02|2.345e+01|2.110e+01|2.388e+01|prestellar
1177|134.1871116|-43.2138211|1.212E+01|1.158E+00|3.545E+00|2.088E+00|1.081E+00|3.057E-01|2.028e+01|2.184e+01|2.798e+01|prestellar
1188|135.5717941|-44.8288551|9.529E+00|7.553E-01|7.846E+00|5.966E+00|5.617E-01|1.589E-01|2.954e+01|1.697e+01|2.513e+01|prestellar
1189|135.2749302|-44.8878034|1.187E+01|2.584E+00|2.584E+00|2.708E+00|6.936E-01|1.962E-01|4.063e+01|3.163e+01|3.366e+01|prestellar
1196|134.5879384|-42.5478860|1.013E+01|5.824E-01|4.613E+00|2.673E+00|4.777E-01|1.351E-01|2.069e+01|2.041e+01|2.246e+01|prestellar
1205|135.4473396|-44.7551028|1.104E+01|1.747E+00|1.838E+00|1.554E+00|3.193E-01|9.030E-02|4.111e+01|2.707e+01|2.873e+01|prestellar
1237|134.8477300|-43.1595450|1.062E+01|2.079E+00|2.488E+00|2.551E+00|3.426E-01|9.689E-02|1.980e+01|2.478e+01|2.577e+01|prestellar
1249|134.8641593|-43.8358119|1.366E+01|1.926E+00|2.536E+00|2.358E+00|1.581E+00|4.472E-01|1.472e+01|1.756e+01|2.620e+01|prestellar
1250|134.5771169|-44.3863254|6.250E+00|9.615E-01|3.799E+01|3.717E+01|2.100E-01|5.939E-02|1.660e+01|2.493e+01|2.726e+01|prestellar
1252|134.8540464|-44.1678801|6.468E+00|6.420E-01|4.727E+01|4.011E+01|3.225E-01|9.121E-02|1.787e+01|2.335e+01|2.819e+01|prestellar
1258|135.1307675|-44.0498414|7.675E+00|1.078E+00|3.281E+01|3.342E+01|6.348E-01|1.796E-01|3.157e+01|2.230e+01|2.868e+01|prestellar
1259|134.6143797|-42.6738079|1.078E+01|1.083E+00|5.645E+00|3.423E+00|8.480E-01|2.398E-01|3.696e+01|3.189e+01|3.553e+01|prestellar
1269|135.2662345|-43.0246487|1.006E+01|8.452E-01|2.072E+00|1.138E+00|2.055E-01|5.811E-02|3.211e+01|3.212e+01|3.527e+01|prestellar
1292|135.2760244|-44.7447046|7.860E+00|8.126E-01|1.521E+01|1.154E+01|3.401E-01|9.620E-02|2.480e+01|2.789e+01|2.405e+03|prestellar
1293|134.8079202|-43.5569810|1.046E+01|6.583E-01|7.088E+00|4.248E+00|8.877E-01|2.511E-01|2.506e+01|2.293e+01|2.761e+01|prestellar
1333|134.7938000|-43.4021030|1.063E+01|6.451E-01|6.353E+00|3.808E+00|8.760E-01|2.478E-01|4.032e+01|2.999e+01|3.409e+01|prestellar
1338|135.0276962|-43.3811926|1.136E+01|7.058E-01|4.855E+00|2.811E+00|1.003E+00|2.836E-01|5.863e+01|5.010e+01|5.253e+01|prestellar
1348|135.6766214|-44.7671663|1.264E+01|2.184E+00|2.073E+00|1.695E+00|8.103E-01|2.292E-01|3.817e+01|3.752e+01|4.767e+01|prestellar
1401|135.2260799|-43.9240353|1.174E+01|7.532E-01|2.553E+00|1.358E+00|6.409E-01|1.813E-01|1.755e+01|2.384e+01|2.448e+01|prestellar
1412|135.0372101|-44.2870502|1.152E+01|2.934E+00|1.650E+00|2.036E+00|3.708E-01|1.049E-01|3.430e+01|2.599e+01|2.826e+01|prestellar
1421|135.7037668|-44.8549705|9.203E+00|1.652E+00|7.233E+00|7.753E+00|4.196E-01|1.187E-01|2.122e+01|2.199e+01|2.564e+01|prestellar
1436|134.9260937|-44.4376220|8.922E+00|1.182E+00|6.181E+00|5.113E+00|2.973E-01|8.410E-02|2.644e+01|2.678e+01|2.886e+01|prestellar
1445|134.8537896|-43.4098388|9.411E+00|2.559E+00|5.245E+00|6.131E+00|3.483E-01|9.853E-02|2.430e+01|2.604e+01|2.901e+01|prestellar
1460|134.1186431|-43.4974475|9.108E+00|1.957E+00|2.294E+00|2.876E+00|1.250E-01|3.535E-02|2.348e+01|2.309e+01|2.511e+01|prestellar
1506|135.0449231|-42.4469126|1.050E+01|1.919E+00|1.430E+00|1.417E+00|1.839E-01|5.202E-02|3.095e+01|2.333e+01|2.552e+01|prestellar
1517|134.6769574|-42.5060889|1.026E+01|7.319E-01|5.383E+00|3.102E+00|6.003E-01|1.698E-01|4.696e+01|3.272e+01|3.542e+01|prestellar
  67|134.6773379|-42.7426676|2.424E+01|3.446E+00|5.243E-01|3.299E-01|1.023E+01|2.895E+00|8.541e+00|1.587e+01|2.459e+01|unbound starless
  70|133.8184791|-42.7198950|2.282E+01|1.846E+00|8.147E-01|3.806E-01|1.108E+01|3.133E+00|1.304e+01|1.905e+01|2.514e+01|unbound starless
 113|133.8050527|-43.2151673|1.760E+01|9.537E-01|8.300E-01|3.743E-01|2.370E+00|6.704E-01|8.711e+00|1.884e+01|2.523e+01|unbound starless
 140|135.7957525|-43.9088930|1.270E+01|9.906E-01|1.293E+00|6.452E-01|5.216E-01|1.475E-01|4.011e+01|4.143e+01|4.288e+01|unbound starless
 241|135.1931227|-43.5459803|1.526E+01|1.222E+00|5.964E-01|3.384E-01|7.246E-01|2.049E-01|6.723e+01|4.597e+01|4.742e+01|unbound starless
 346|134.7270171|-44.4176250|1.239E+01|7.308E-01|1.419E+00|7.523E-01|4.918E-01|1.391E-01|4.150e+02|3.219e+01|3.466e+01|unbound starless
 381|134.8501175|-42.3826191|1.455E+01|6.834E-01|8.115E-01|3.650E-01|7.409E-01|2.096E-01|4.606e+01|3.802e+01|4.008e+01|unbound starless
 417|135.1203556|-43.7564082|2.077E+01|1.534E+00|4.757E-01|2.263E-01|3.678E+00|1.040E+00|1.745e+01|1.941e+01|2.187e+01|unbound starless
 465|134.1660369|-43.1334151|2.914E+01|3.010E+00|3.779E-01|1.795E-01|2.223E+01|6.288E+00|2.660e+01|3.068e+01|3.716e+01|unbound starless
 487|134.2290199|-42.6023459|1.328E+01|1.222E+00|9.424E-01|4.928E-01|4.978E-01|1.408E-01|2.748e+01|2.507e+01|2.677e+01|unbound starless
 489|135.2276617|-44.0931289|2.652E+01|1.659E+01|2.217E-01|3.354E-01|7.412E+00|2.096E+00|3.797e+01|3.577e+01|3.337e+01|unbound starless
 500|134.7721564|-43.3718480|1.369E+01|9.807E-01|1.989E+00|1.136E+00|1.259E+00|3.560E-01|4.193e+01|4.186e+01|4.395e+01|unbound starless
 514|134.0587861|-42.9542743|1.393E+01|1.154E+00|4.347E-01|2.671E-01|3.058E-01|8.650E-02|8.950e+00|1.795e+01|2.480e+01|unbound starless
 520|133.8030731|-43.3311662|2.749E+01|5.839E+00|3.137E-02|2.474E-02|1.302E+00|3.682E-01|3.174e+01|2.702e+01|2.720e+01|unbound starless
 527|135.4670309|-43.6750715|1.389E+01|1.152E+00|1.732E+00|8.454E-01|1.195E+00|3.379E-01|4.623e+01|4.362e+01|4.478e+01|unbound starless
 626|134.6363829|-43.2047257|1.309E+01|6.980E-01|1.274E+00|6.231E-01|6.166E-01|1.744E-01|3.507e+01|3.005e+01|3.217e+01|unbound starless
 645|134.3707790|-44.2646670|1.442E+01|5.918E-01|1.224E+00|5.389E-01|1.058E+00|2.993E-01|5.950e+01|5.730e+01|5.437e+01|unbound starless
 650|134.6094236|-42.7539044|1.755E+01|1.784E+00|7.623E-01|4.687E-01|2.142E+00|6.058E-01|3.544e+01|2.700e+01|3.127e+01|unbound starless
 652|134.2977755|-43.1563625|1.389E+01|7.713E-01|1.472E+00|7.200E-01|1.015E+00|2.871E-01|2.801e+01|3.086e+01|3.323e+01|unbound starless
 715|134.3471456|-42.5416663|1.328E+01|5.620E-01|1.309E+00|5.919E-01|6.890E-01|1.949E-01|3.818e+01|3.908e+01|4.143e+01|unbound starless
 726|135.0177963|-43.7188221|2.055E+01|2.675E+00|2.153E-01|1.337E-01|1.561E+00|4.416E-01|1.306e+01|1.627e+01|1.820e+01|unbound starless
 727|134.1562668|-43.2400662|1.461E+01|9.183E-01|1.197E+00|5.889E-01|1.121E+00|3.170E-01|2.578e+01|2.380e+01|2.596e+01|unbound starless
 731|135.6489035|-44.8357113|1.207E+01|2.263E+00|1.079E+00|9.481E-01|3.207E-01|9.070E-02|2.798e+01|2.534e+01|2.700e+01|unbound starless
 772|135.2168651|-43.7525527|1.695E+01|9.696E-01|3.122E-01|1.450E-01|7.124E-01|2.015E-01|2.330e+01|2.419e+01|2.694e+01|unbound starless
 773|134.5573441|-44.5243969|1.538E+01|8.117E-01|7.763E-01|3.578E-01|9.883E-01|2.795E-01|4.729e+01|3.450e+01|3.839e+01|unbound starless
 778|134.1746358|-43.4393456|1.575E+01|7.089E-01|1.108E+00|4.864E-01|1.627E+00|4.603E-01|4.764e+01|4.555e+01|4.622e+01|unbound starless
 781|134.5678637|-44.2620389|1.334E+01|5.802E-01|2.075E+00|9.470E-01|1.125E+00|3.183E-01|4.897e+01|4.910e+01|5.143e+01|unbound starless
 785|134.4982933|-43.4237406|1.347E+01|1.235E+00|1.200E+00|6.184E-01|6.878E-01|1.945E-01|4.952e+01|4.187e+01|4.606e+01|unbound starless
 790|134.6988842|-43.1815858|1.362E+01|1.507E+00|1.613E+00|9.156E-01|9.902E-01|2.801E-01|4.355e+01|4.297e+01|4.264e+01|unbound starless
 800|133.6144912|-43.0499318|2.041E+01|4.059E+00|1.207E-01|7.989E-02|8.395E-01|2.374E-01|3.173e+01|2.659e+01|3.466e+01|unbound starless
 814|134.3031066|-43.4899725|1.472E+01|6.640E-01|2.217E+00|9.972E-01|2.167E+00|6.129E-01|4.361e+01|4.426e+01|4.513e+01|unbound starless
 820|134.1981802|-43.4785102|1.522E+01|6.685E-01|1.427E+00|6.308E-01|1.709E+00|4.834E-01|4.102e+01|4.986e+01|5.049e+01|unbound starless
 833|134.1391196|-43.1330641|2.454E+01|3.036E+00|1.908E-01|1.067E-01|4.013E+00|1.135E+00|2.555e+01|2.498e+01|2.728e+01|unbound starless
 848|134.6223277|-42.7536691|1.933E+01|9.042E+00|2.658E+00|2.996E+00|1.336E+01|3.779E+00|3.742e+01|4.312e+01|4.477e+01|unbound starless
 856|134.0948095|-43.2026110|2.227E+01|3.173E+00|1.636E-01|1.052E-01|1.922E+00|5.435E-01|2.196e+01|2.209e+01|2.569e+01|unbound starless
 859|134.6122634|-42.7015617|1.496E+01|8.999E-01|1.198E+00|5.916E-01|1.290E+00|3.650E-01|2.597e+01|2.426e+01|2.680e+01|unbound starless
 874|134.2452101|-42.5978568|1.570E+01|1.690E+00|5.227E-01|2.735E-01|7.522E-01|2.128E-01|3.753e+01|3.367e+01|3.543e+01|unbound starless
 882|134.5271178|-44.5021709|1.331E+01|1.489E+00|1.061E+00|6.152E-01|5.666E-01|1.603E-01|3.392e+01|3.207e+01|3.426e+01|unbound starless
 888|134.3055377|-43.2141020|1.466E+01|3.956E+00|9.008E-01|9.549E-01|8.615E-01|2.437E-01|3.847e+01|3.361e+01|3.625e+01|unbound starless
 902|135.0545785|-44.9468945|1.700E+01|1.887E+00|2.055E-01|1.383E-01|4.775E-01|1.351E-01|1.489e+01|1.970e+01|2.460e+01|unbound starless
 910|134.5147078|-43.2612151|1.437E+01|8.381E-01|7.780E-01|3.814E-01|6.584E-01|1.862E-01|4.151e+01|3.549e+01|3.815e+01|unbound starless
 919|134.5811613|-43.5892724|1.451E+01|8.404E-01|7.591E-01|3.757E-01|6.816E-01|1.928E-01|2.699e+01|2.824e+01|2.618e+01|unbound starless
 924|135.4614726|-43.7967585|1.356E+01|1.121E+00|7.052E-01|4.337E-01|4.215E-01|1.192E-01|2.285e+01|3.032e+01|3.346e+01|unbound starless
 942|134.2557750|-43.5338924|1.333E+01|6.063E-01|2.297E+00|1.071E+00|1.236E+00|3.497E-01|3.987e+01|4.260e+01|4.612e+01|unbound starless
 945|135.7787558|-44.7713648|1.554E+01|7.750E-01|1.975E+00|8.997E-01|2.671E+00|7.554E-01|5.608e+01|6.439e+01|6.754e+01|unbound starless
 951|134.5759806|-42.9275017|1.248E+01|1.508E+00|1.459E+00|9.127E-01|5.300E-01|1.499E-01|3.420e+01|3.121e+01|3.384e+01|unbound starless
 953|133.9827496|-43.4921029|1.269E+01|1.738E+00|9.346E-01|6.192E-01|3.754E-01|1.062E-01|3.215e+01|2.349e+01|2.665e+01|unbound starless
 955|134.9240481|-42.6711493|1.392E+01|7.108E-01|9.906E-01|4.618E-01|6.921E-01|1.958E-01|3.799e+01|3.497e+01|3.683e+01|unbound starless
 976|134.6425412|-43.9488391|1.435E+01|2.344E+00|1.230E+00|8.830E-01|1.031E+00|2.915E-01|3.027e+01|3.812e+01|3.941e+01|unbound starless
 989|135.2239007|-43.3169775|1.270E+01|1.607E+00|1.439E+00|9.052E-01|5.795E-01|1.639E-01|3.207e+01|3.461e+01|3.710e+01|unbound starless
 999|134.7260332|-43.2732395|1.198E+01|2.358E+00|9.866E-01|9.289E-01|2.799E-01|7.917E-02|3.241e+01|2.397e+01|2.636e+01|unbound starless
1002|134.0287826|-42.8863658|1.448E+01|3.212E+00|6.477E-01|5.947E-01|5.741E-01|1.624E-01|3.444e+01|3.869e+01|3.675e+01|unbound starless
1003|134.7482162|-43.3369213|1.411E+01|7.409E-01|1.226E+00|5.897E-01|9.294E-01|2.629E-01|3.190e+01|3.462e+01|3.518e+01|unbound starless
1034|134.2521165|-42.5869193|1.522E+01|2.514E+00|5.534E-01|3.846E-01|6.625E-01|1.874E-01|3.832e+01|3.532e+01|3.577e+01|unbound starless
1044|134.4326659|-43.1618629|1.321E+01|2.695E+00|5.134E-01|4.709E-01|2.624E-01|7.422E-02|2.409e+01|3.009e+01|3.077e+01|unbound starless
1048|134.1189832|-43.2053969|1.890E+01|2.405E+00|2.394E-01|1.585E-01|1.048E+00|2.966E-01|2.094e+01|2.235e+01|2.670e+01|unbound starless
1055|134.5122385|-43.7870792|1.304E+01|1.947E+00|1.804E+00|1.293E+00|8.532E-01|2.413E-01|6.301e+01|5.170e+01|5.798e+01|unbound starless
1056|135.4145665|-45.3044078|1.529E+01|2.515E+00|1.419E+00|9.787E-01|1.742E+00|4.926E-01|4.640e+01|4.109e+01|5.065e+01|unbound starless
1063|134.9913346|-43.5374305|1.334E+01|9.045E-01|1.421E+00|7.876E-01|7.699E-01|2.178E-01|3.044e+01|2.809e+01|3.174e+01|unbound starless
1072|135.8869873|-44.0965106|1.454E+01|8.903E-01|3.591E-01|1.792E-01|3.260E-01|9.221E-02|2.611e+01|2.515e+01|2.903e+01|unbound starless
1073|135.4825890|-43.6261331|1.773E+01|1.731E+00|1.768E-01|1.048E-01|5.279E-01|1.493E-01|2.279e+01|2.519e+01|3.063e+01|unbound starless
1090|134.6285647|-43.1497785|1.639E+01|9.159E-01|1.057E+00|4.914E-01|1.969E+00|5.568E-01|6.095e+01|6.360e+01|6.986e+01|unbound starless
1101|135.5583108|-44.2960676|1.255E+01|2.122E+00|1.646E+00|1.335E+00|6.186E-01|1.750E-01|3.584e+01|4.038e+01|4.382e+01|unbound starless
1108|135.4604544|-44.3751409|1.244E+01|2.476E+00|1.226E+00|1.139E+00|4.371E-01|1.236E-01|3.145e+01|3.459e+01|3.714e+01|unbound starless
1110|134.3482180|-43.3985921|1.464E+01|8.498E-01|7.925E-01|3.838E-01|7.489E-01|2.118E-01|3.531e+01|3.334e+01|3.301e+01|unbound starless
1116|134.0480194|-43.0347189|1.162E+01|3.644E+00|6.552E-01|9.767E-01|1.552E-01|4.389E-02|1.667e+01|2.261e+01|2.500e+01|unbound starless
1142|134.3792897|-44.0797072|1.487E+01|1.009E+00|4.212E-01|2.211E-01|4.382E-01|1.239E-01|2.405e+01|2.580e+01|2.793e+01|unbound starless
1192|134.5226836|-44.0346143|1.298E+01|3.061E+00|7.073E-01|7.315E-01|3.254E-01|9.204E-02|2.336e+01|2.699e+01|2.846e+01|unbound starless
1208|134.9862778|-43.5596388|1.264E+01|7.617E-01|1.304E+00|7.080E-01|5.117E-01|1.447E-01|2.497e+01|2.920e+01|3.057e+01|unbound starless
1209|135.0282347|-42.6916378|1.285E+01|7.019E-01|1.134E+00|5.608E-01|4.917E-01|1.391E-01|4.082e+01|3.252e+01|3.804e+01|unbound starless
1234|134.0259945|-43.0136683|1.531E+01|9.764E-01|1.034E+00|5.250E-01|1.283E+00|3.629E-01|3.896e+01|4.196e+01|4.784e+01|unbound starless
1271|133.9593409|-42.7445071|1.512E+01|3.723E+00|4.946E-01|4.745E-01|5.676E-01|1.606E-01|3.528e+01|3.115e+01|3.320e+01|unbound starless
1274|134.5695544|-44.6183546|1.813E+01|1.897E+00|9.780E-02|5.619E-02|3.340E-01|9.448E-02|1.500e+04|1.766e+01|1.820e+01|unbound starless
1276|134.5052458|-42.7957368|1.655E+01|2.248E+00|3.673E-01|2.929E-01|7.273E-01|2.057E-01|2.932e+01|2.601e+01|2.515e+01|unbound starless
1312|134.5974986|-44.2507688|1.275E+01|2.447E+00|4.844E-01|4.200E-01|2.002E-01|5.662E-02|2.049e+01|2.835e+01|2.756e+01|unbound starless
1318|134.2790597|-43.4787370|1.334E+01|1.129E+00|1.596E+00|1.015E+00|8.648E-01|2.446E-01|7.267e+01|5.756e+01|6.575e+01|unbound starless
1320|134.5620462|-44.5283377|1.842E+01|2.529E+00|1.242E-01|9.038E-02|4.666E-01|1.320E-01|8.852e+00|1.828e+01|2.804e+01|unbound starless
1324|134.9113374|-44.1511028|1.296E+01|2.695E+00|1.213E+00|1.137E+00|5.526E-01|1.563E-01|4.057e+01|3.681e+01|3.590e+01|unbound starless
1341|134.3611874|-43.4231920|1.565E+01|1.563E+00|2.931E-01|1.873E-01|4.144E-01|1.172E-01|2.097e+01|2.225e+01|2.392e+01|unbound starless
1350|134.0899515|-42.7058689|1.317E+01|7.154E-01|1.639E+00|8.157E-01|8.206E-01|2.321E-01|3.548e+01|3.274e+01|3.275e+01|unbound starless
1355|134.8804318|-42.4500206|1.378E+01|1.034E+00|6.957E-01|4.014E-01|4.587E-01|1.297E-01|3.657e+01|3.471e+01|3.875e+01|unbound starless
1360|134.8837488|-43.9748250|1.264E+01|1.011E+00|6.656E-01|4.138E-01|2.604E-01|7.365E-02|3.472e+01|2.710e+01|2.810e+01|unbound starless
1398|134.3297006|-42.8727842|1.588E+01|2.648E+00|2.929E-01|2.782E-01|4.526E-01|1.280E-01|2.404e+01|2.334e+01|2.428e+01|unbound starless
1471|134.2175788|-42.7156086|1.393E+01|2.901E+00|1.300E+00|1.159E+00|9.128E-01|2.582E-01|3.756e+01|3.870e+01|4.590e+01|unbound starless
  21|135.0995257|-44.0146202|1.523E+01|6.695E-01|1.078E+01|4.750E+00|1.292E+01|3.654E+00|9.784e+00|1.184e+01|2.031e+01|unresolved starless
  23|135.1211370|-44.5222171|1.209E+01|4.287E-01|3.092E+01|1.356E+01|9.281E+00|2.625E+00|1.139e+01|1.286e+01|2.313e+01|unresolved starless
  24|135.1657175|-44.5860460|1.581E+01|6.674E-01|5.166E+00|2.238E+00|7.773E+00|2.199E+00|8.500e+00|1.170e+01|1.956e+01|unresolved starless
  32|134.4083779|-42.9240086|1.267E+01|5.189E-01|1.385E+01|6.239E+00|5.493E+00|1.554E+00|1.021e+01|1.215e+01|2.273e+01|unresolved starless
 257|134.9045433|-43.2133907|1.144E+01|5.671E-01|3.995E+00|2.084E+00|8.578E-01|2.426E-01|8.500e+00|1.202e+01|2.582e+01|unresolved starless
 265|135.4931620|-44.8285588|1.358E+01|8.068E-01|1.294E+00|6.752E-01|7.784E-01|2.202E-01|9.220e+00|1.269e+01|2.245e+01|unresolved starless
 325|134.8903939|-43.7735092|1.775E+01|1.722E+00|8.562E+00|4.593E+00|2.577E+01|7.288E+00|1.341e+01|1.283e+01|1.820e+01|unresolved starless
 606|134.8857496|-43.7316713|1.606E+01|2.230E+00|5.250E+00|3.595E+00|8.660E+00|2.450E+00|1.030e+01|1.177e+01|1.820e+01|unresolved starless

==> CDS/tablea3.txt <==

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   |           |           |         |         |         |         |         |         |         |         |         |         |         |NP|         |         |         |         |         |         |         |         |         |         |         |         |         |         |         |         |         |         |         |
 NF|RA         |Dec	       |WIDAS    |LENGTH   |WIDTH    |WIDTHA   |WIDTHB   |WIDTHM   |WIDTHMA  |WIDTHMB  |WIDSTD   |WIDSTDA  |WIDSTDB  |TW|SNRWM    |SNRWMA   |SNRWMB   |CRESTMED |CRESTSTD |LINDENP  |LINDENPA |LINDENPB |LINDENM  |LINDENMA |LINDENMB |FILMASS  |FILMASSA |FILMASSB |LINDSTD  |SNRLIND	|TEMP	    |TEMPSTD	|CONTRAST	|CONTRASTD
---|-----------|-----------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|--|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------|---------
  1|135.1401131|-45.1953743|6.775E+01|5.432E-01|2.973E-01|2.487E-01|3.552E-01|7.143E-01|2.614E-01|1.952E+00|4.964E-01|4.875E-02|3.450E+00|56|1.439E+00|5.361E+00|5.658E-01|3.815E+21|4.963E+20|3.226E+01|2.607E+01|3.598E+01|5.206E+01|2.578E+01|7.835E+01|2.828E+01|1.401E+01|4.256E+01|1.050E+01|3.073E+00|1.549E+01|7.833E-02|7.059E-01|2.329E-01
  4|135.1348641|-45.1181584|7.461E+01|2.014E+00|3.274E-01|3.245E-01|3.302E-01|4.593E-01|5.432E-01|3.883E-01|1.933E-01|6.344E-01|2.733E-01|95|2.376E+00|8.561E-01|1.421E+00|1.379E+22|3.999E+21|1.204E+02|1.127E+02|1.217E+02|1.677E+02|2.069E+02|1.285E+02|3.377E+02|4.167E+02|2.588E+02|5.638E+01|2.136E+00|1.391E+01|5.460E-01|2.291E+00|7.993E-01
  6|135.1244612|-45.0512890|6.876E+01|1.685E+00|3.017E-01|2.848E-01|3.195E-01|6.570E-01|8.204E-01|5.261E-01|4.348E-01|1.126E+00|5.126E-01|65|1.511E+00|7.284E-01|1.026E+00|1.652E+22|5.429E+21|1.976E+02|1.958E+02|1.861E+02|3.076E+02|3.227E+02|2.926E+02|5.185E+02|5.438E+02|4.931E+02|4.743E+01|4.167E+00|1.366E+01|4.703E-01|2.520E+00|1.096E+00
 17|135.0980823|-44.9982407|1.124E+02|5.151E-01|4.932E-01|5.596E-01|4.347E-01|5.778E-01|7.804E-01|4.278E-01|1.828E-01|5.036E-01|8.486E-02|54|3.161E+00|1.550E+00|5.042E+00|1.304E+22|3.913E+21|1.927E+02|2.048E+02|1.845E+02|2.486E+02|2.150E+02|2.821E+02|1.280E+02|1.108E+02|1.453E+02|5.081E+01|3.793E+00|1.387E+01|3.380E-01|1.698E+00|7.485E-01
 34|135.6829511|-44.9060883|1.591E+02|1.001E+00|6.981E-01|8.891E-01|5.480E-01|8.508E-01|1.396E+00|5.185E-01|4.171E-01|1.856E+00|2.188E-01|02|2.040E+00|7.522E-01|2.370E+00|3.244E+21|3.300E+21|6.448E+01|7.472E+01|5.127E+01|1.102E+02|1.195E+02|1.009E+02|1.103E+02|1.196E+02|1.010E+02|3.564E+01|1.809E+00|1.601E+01|7.002E-01|6.173E-01|5.901E-01
 43|135.0597926|-44.8637813|7.172E+01|1.271E+00|3.147E-01|4.003E-01|2.473E-01|4.350E-01|4.286E-01|4.414E-01|2.533E-01|2.751E-01|8.653E-01|30|1.717E+00|1.558E+00|5.101E-01|6.380E+21|9.974E+20|5.876E+01|6.993E+01|4.961E+01|7.633E+01|6.615E+01|8.650E+01|9.701E+01|8.408E+01|1.099E+02|1.924E+01|3.054E+00|1.442E+01|2.233E-01|9.504E-01|3.476E-01
 44|135.6749872|-44.8563908|6.851E+01|1.195E+00|3.006E-01|3.200E-01|2.823E-01|6.253E-01|4.498E-01|8.694E-01|4.256E-01|3.576E-01|1.286E+00|22|1.469E+00|1.258E+00|6.760E-01|8.054E+21|2.105E+21|9.232E+01|8.359E+01|9.744E+01|1.257E+02|8.511E+01|1.663E+02|1.502E+02|1.017E+02|1.988E+02|3.687E+01|2.504E+00|1.487E+01|4.659E-01|1.461E+00|5.382E-01
 56|135.3314450|-44.7962177|8.634E+01|1.686E+00|3.788E-01|4.337E-01|3.309E-01|5.354E-01|5.295E-01|5.413E-01|3.017E-01|3.127E-01|6.446E-01|64|1.775E+00|1.693E+00|8.398E-01|8.548E+21|3.097E+21|1.003E+02|1.044E+02|8.261E+01|1.264E+02|1.176E+02|1.353E+02|2.132E+02|1.983E+02|2.281E+02|3.009E+01|3.333E+00|1.413E+01|3.497E-01|1.062E+00|4.514E-01
 64|135.5759599|-44.8087183|7.021E+01|4.810E-01|3.080E-01|3.218E-01|2.948E-01|5.079E-01|4.823E-01|5.349E-01|2.317E-01|6.240E-01|6.044E-01|54|2.192E+00|7.729E-01|8.851E-01|8.307E+21|3.589E+21|6.773E+01|7.124E+01|6.788E+01|2.242E+02|1.582E+02|2.901E+02|1.078E+02|7.612E+01|1.395E+02|6.552E+01|1.034E+00|1.437E+01|6.232E-01|1.106E+00|7.228E-01
 67|135.6222478|-44.7911096|9.086E+01|7.555E-01|3.986E-01|5.038E-01|3.154E-01|6.818E-01|7.434E-01|6.252E-01|4.717E-01|7.395E-01|6.569E-01|81|1.445E+00|1.005E+00|9.518E-01|4.667E+21|6.430E+20|4.884E+01|5.495E+01|4.186E+01|6.428E+01|5.827E+01|7.029E+01|4.856E+01|4.402E+01|5.310E+01|1.228E+01|3.976E+00|1.538E+01|2.196E-01|7.695E-01|2.636E-01
 77|134.9882453|-44.7466768|3.471E+02|4.330E-01|1.523E+00|4.902E-01|4.732E+00|1.459E+00|4.710E-01|4.517E+00|1.054E+00|1.214E-01|3.953E+00|47|1.384E+00|3.880E+00|1.143E+00|3.309E+21|1.109E+20|3.665E+01|4.057E+01|3.129E+01|4.808E+01|3.914E+01|5.703E+01|2.082E+01|1.695E+01|2.469E+01|6.596E+00|5.556E+00|1.545E+01|5.168E-02|5.213E-01|7.842E-02
 84|135.2895361|-44.7243433|5.967E+01|5.326E-01|2.618E-01|2.357E-01|2.908E-01|3.526E-01|2.285E-01|5.441E-01|1.364E-01|5.374E-02|6.216E-01|59|2.586E+00|4.252E+00|8.754E-01|1.297E+22|1.286E+21|1.124E+02|1.156E+02|1.050E+02|1.512E+02|1.544E+02|1.480E+02|8.055E+01|8.226E+01|7.883E+01|2.227E+01|5.048E+00|1.383E+01|1.916E-01|1.628E+00|6.227E-01
 87|135.5217251|-44.7077954|1.232E+02|6.882E-01|5.406E-01|3.996E-01|7.312E-01|8.988E-01|4.512E-01|1.790E+00|5.453E-01|1.278E-01|2.673E+00|74|1.648E+00|3.530E+00|6.698E-01|5.697E+21|3.268E+21|7.788E+01|8.685E+01|7.365E+01|1.374E+02|1.179E+02|1.569E+02|9.455E+01|8.116E+01|1.080E+02|3.571E+01|2.181E+00|1.486E+01|5.558E-01|8.308E-01|5.097E-01
 89|135.1010371|-44.7007356|7.689E+01|4.069E-01|3.373E-01|2.312E-01|4.922E-01|6.633E-01|2.143E-01|2.053E+00|4.563E-01|4.243E-02|2.145E+00|43|1.454E+00|5.050E+00|9.573E-01|3.975E+21|3.025E+20|3.341E+01|2.566E+01|4.193E+01|4.394E+01|2.213E+01|6.575E+01|1.788E+01|9.006E+00|2.676E+01|4.029E+00|8.290E+00|1.517E+01|3.339E-02|5.393E-01|2.073E-01
 91|135.2444640|-44.6559570|8.253E+01|6.952E-01|3.621E-01|4.897E-01|2.678E-01|3.607E-01|4.765E-01|2.731E-01|1.205E-01|1.952E-01|7.858E-02|72|2.994E+00|2.441E+00|3.476E+00|4.561E+21|5.636E+20|4.378E+01|4.916E+01|3.684E+01|5.000E+01|5.094E+01|4.906E+01|3.476E+01|3.541E+01|3.410E+01|9.736E+00|4.496E+00|1.475E+01|3.543E-01|6.173E-01|1.802E-01
 93|134.9207293|-44.6299988|1.206E+02|6.776E-01|5.293E-01|7.390E-01|3.791E-01|9.427E-01|1.669E+00|5.325E-01|5.532E-01|1.945E+00|3.350E-01|68|1.704E+00|8.582E-01|1.590E+00|8.278E+21|7.973E+20|1.018E+02|1.231E+02|8.143E+01|1.927E+02|3.180E+02|6.744E+01|1.306E+02|2.155E+02|4.569E+01|3.523E+01|2.891E+00|1.429E+01|1.999E-01|1.311E+00|4.402E-01
 96|135.5317380|-44.6088506|5.510E+01|4.972E-01|2.418E-01|3.265E-01|1.790E-01|3.512E-01|4.270E-01|2.889E-01|1.948E-01|3.657E-01|2.098E-01|54|1.803E+00|1.168E+00|1.377E+00|4.349E+21|1.086E+21|3.755E+01|4.092E+01|3.393E+01|4.479E+01|4.823E+01|4.135E+01|2.227E+01|2.398E+01|2.056E+01|8.375E+00|4.484E+00|1.506E+01|2.603E-01|7.865E-01|2.646E-01
103|135.1201052|-44.5538253|1.370E+02|9.830E-01|6.013E-01|5.442E-01|6.643E-01|9.021E-01|9.994E-01|8.144E-01|4.627E-01|7.030E-01|4.843E-01|96|1.950E+00|1.421E+00|1.682E+00|1.605E+22|5.047E+21|3.427E+02|2.488E+02|2.570E+02|4.901E+02|6.395E+02|3.407E+02|4.818E+02|6.286E+02|3.349E+02|1.327E+02|2.582E+00|1.342E+01|6.181E-01|2.355E+00|1.004E+00
105|134.9477376|-44.5566938|8.649E+01|7.805E-01|3.795E-01|3.769E-01|3.821E-01|1.125E+00|1.330E+00|9.509E-01|9.651E-01|1.183E+00|1.295E+00|80|1.165E+00|1.124E+00|7.345E-01|8.699E+21|1.460E+21|9.056E+01|9.520E+01|8.728E+01|1.150E+02|1.012E+02|1.288E+02|8.975E+01|7.897E+01|1.005E+02|1.955E+01|4.633E+00|1.402E+01|3.389E-01|1.316E+00|3.925E-01
132|135.2500434|-44.4156412|1.260E+02|8.653E-01|5.528E-01|5.131E-01|5.955E-01|6.137E-01|6.205E-01|6.068E-01|2.361E-01|1.996E-01|2.792E-01|88|2.599E+00|3.110E+00|2.174E+00|2.086E+22|2.584E+21|3.152E+02|2.966E+02|3.568E+02|3.911E+02|4.319E+02|3.503E+02|3.384E+02|3.737E+02|3.031E+02|4.046E+01|7.791E+00|1.311E+01|2.242E-01|3.453E+00|1.258E+00
136|134.5208696|-44.4198465|5.792E+01|7.567E-01|2.541E-01|2.945E-01|2.193E-01|2.975E-01|3.198E-01|2.768E-01|8.681E-02|1.215E-01|2.453E-01|75|3.427E+00|2.633E+00|1.128E+00|4.858E+21|1.433E+21|3.634E+01|4.316E+01|2.991E+01|5.580E+01|3.854E+01|7.306E+01|4.223E+01|2.917E+01|5.529E+01|1.486E+01|2.445E+00|1.534E+01|4.041E-01|9.631E-01|3.596E-01
142|134.5370418|-44.3963328|7.450E+01|3.489E-01|3.269E-01|2.737E-01|3.904E-01|4.416E-01|2.962E-01|6.584E-01|1.924E-01|1.152E-01|5.516E-01|41|2.295E+00|2.571E+00|1.194E+00|4.852E+21|1.228E+21|4.394E+01|4.235E+01|4.247E+01|7.736E+01|4.348E+01|1.113E+02|2.699E+01|1.517E+01|3.882E+01|1.169E+01|3.760E+00|1.537E+01|3.260E-01|9.663E-01|3.922E-01
143|135.2845820|-44.3919821|9.084E+01|6.427E-01|3.985E-01|6.415E-01|2.476E-01|6.623E-01|8.420E-01|5.209E-01|3.792E-01|8.077E-01|4.776E-01|69|1.746E+00|1.043E+00|1.091E+00|2.934E+22|8.832E+21|3.157E+02|3.270E+02|3.056E+02|7.105E+02|5.766E+02|8.443E+02|4.566E+02|3.706E+02|5.426E+02|1.823E+02|1.732E+00|1.262E+01|4.570E-01|4.367E+00|2.187E+00
144|134.5720832|-44.3889727|8.340E+01|6.063E-01|3.659E-01|4.303E-01|3.111E-01|4.581E-01|5.947E-01|3.529E-01|1.640E-01|4.180E-01|1.373E-01|62|2.793E+00|1.423E+00|2.570E+00|6.103E+21|5.351E+20|6.143E+01|6.466E+01|5.691E+01|9.109E+01|7.257E+01|1.096E+02|5.522E+01|4.399E+01|6.645E+01|1.800E+01|3.412E+00|1.494E+01|1.872E-01|1.179E+00|2.823E-01
151|135.0815690|-44.3077932|1.075E+02|1.447E+00|4.717E-01|3.837E-01|5.798E-01|6.254E-01|4.457E-01|8.774E-01|2.571E-01|3.017E-01|1.494E+00|52|2.432E+00|1.477E+00|5.873E-01|5.610E+21|1.062E+21|6.754E+01|5.915E+01|7.879E+01|9.892E+01|7.768E+01|1.202E+02|1.432E+02|1.124E+02|1.739E+02|1.754E+01|3.851E+00|1.493E+01|2.407E-01|8.441E-01|2.910E-01
152|135.1790447|-44.3102743|5.796E+01|6.281E-01|2.543E-01|3.268E-01|1.979E-01|3.783E-01|5.943E-01|2.408E-01|1.892E-01|1.102E+00|1.401E-01|66|1.999E+00|5.391E-01|1.719E+00|3.980E+21|4.672E+20|3.172E+01|4.134E+01|2.083E+01|3.815E+01|4.758E+01|2.873E+01|2.397E+01|2.989E+01|1.804E+01|8.318E+00|3.814E+00|1.512E+01|1.279E-01|6.152E-01|2.004E-01
164|134.8551874|-44.1757982|3.802E+01|4.416E-01|1.668E-01|1.422E-01|1.956E-01|1.864E-01|1.665E-01|2.087E-01|5.408E-02|5.362E-02|4.225E-02|42|3.446E+00|3.105E+00|4.938E+00|3.787E+21|5.697E+20|2.409E+01|2.691E+01|2.225E+01|2.794E+01|3.005E+01|2.583E+01|1.234E+01|1.327E+01|1.141E+01|4.096E+00|5.881E+00|1.541E+01|1.616E-01|7.037E-01|1.907E-01
178|134.9436018|-44.0783851|9.974E+01|6.021E-01|4.376E-01|5.730E-01|3.342E-01|6.545E-01|1.208E+00|3.546E-01|3.370E-01|2.123E+00|7.581E-02|64|1.942E+00|5.691E-01|4.677E+00|4.635E+21|1.338E+21|5.706E+01|6.984E+01|4.352E+01|7.618E+01|1.039E+02|4.845E+01|4.587E+01|6.256E+01|2.917E+01|2.044E+01|2.791E+00|1.483E+01|4.826E-01|7.167E-01|2.777E-01
183|135.1271414|-44.0335953|1.565E+02|1.523E+00|6.867E-01|3.716E-01|1.269E+00|1.062E+00|7.647E-01|1.475E+00|8.560E-01|1.313E+00|1.209E+00|58|1.241E+00|5.825E-01|1.220E+00|1.840E+22|4.337E+21|2.355E+02|1.831E+02|2.540E+02|3.063E+02|2.123E+02|4.003E+02|4.664E+02|3.232E+02|6.095E+02|5.244E+01|4.491E+00|1.337E+01|4.749E-01|2.444E+00|9.663E-01
199|134.2511397|-43.9751418|3.608E+01|4.647E-01|1.583E-01|1.432E-01|1.750E-01|1.850E-01|1.569E-01|2.182E-01|4.176E-02|2.551E-02|7.177E-02|44|4.430E+00|6.151E+00|3.040E+00|3.020E+21|6.671E+20|1.924E+01|1.425E+01|2.461E+01|2.037E+01|1.501E+01|2.573E+01|9.465E+00|6.976E+00|1.195E+01|2.859E+00|6.730E+00|1.626E+01|2.665E-01|5.930E-01|1.306E-01
204|134.2318167|-43.9475123|7.077E+01|4.005E-01|3.105E-01|3.338E-01|2.888E-01|3.775E-01|4.888E-01|2.916E-01|1.425E-01|4.017E-01|2.619E-02|44|2.650E+00|1.217E+00|1.113E+01|3.264E+21|5.516E+20|3.185E+01|3.869E+01|2.794E+01|4.137E+01|4.942E+01|3.332E+01|1.657E+01|1.979E+01|1.334E+01|4.316E+00|7.378E+00|1.650E+01|8.720E-01|6.220E-01|1.722E-01
214|134.8015355|-43.9040483|1.091E+02|1.043E+00|4.789E-01|4.207E-01|5.451E-01|6.499E-01|6.425E-01|6.574E-01|3.012E-01|6.983E-01|3.640E-01|03|2.158E+00|9.201E-01|1.806E+00|3.379E+21|2.509E+20|4.351E+01|4.068E+01|3.993E+01|5.869E+01|8.084E+01|3.653E+01|6.119E+01|8.429E+01|3.809E+01|7.078E+00|6.147E+00|1.584E+01|1.616E-01|5.358E-01|1.352E-01
216|134.6966193|-43.9065593|1.179E+02|3.694E-01|5.172E-01|5.888E-01|4.542E-01|5.337E-01|6.033E-01|4.722E-01|1.274E-01|8.501E-02|1.740E-01|40|4.189E+00|7.097E+00|2.714E+00|3.385E+21|2.245E+20|4.475E+01|4.746E+01|4.273E+01|6.432E+01|6.864E+01|5.999E+01|2.376E+01|2.536E+01|2.216E+01|1.581E+00|2.831E+01|1.629E+01|6.470E-02|5.686E-01|1.851E-01
220|135.0212850|-43.8800711|1.917E+02|5.278E-01|8.411E-01|2.756E+00|2.567E-01|8.811E-01|2.905E+00|2.672E-01|6.223E-01|5.042E-01|6.026E-02|56|1.416E+00|5.762E+00|4.435E+00|5.724E+21|6.293E+20|5.396E+01|6.196E+01|4.496E+01|6.645E+01|8.336E+01|4.954E+01|3.507E+01|4.400E+01|2.615E+01|6.985E+00|7.726E+00|1.568E+01|2.868E-01|8.576E-01|1.966E-01
223|134.8983430|-43.8424336|6.041E+01|1.409E+00|2.650E-01|2.379E-01|2.953E-01|5.701E-01|3.527E-01|9.213E-01|4.396E-01|4.737E-01|9.841E-01|40|1.297E+00|7.446E-01|9.362E-01|1.169E+22|9.037E+21|1.352E+02|9.114E+01|1.492E+02|2.227E+02|2.608E+02|1.846E+02|3.138E+02|3.675E+02|2.601E+02|6.483E+01|2.085E+00|1.659E+01|1.662E+00|1.717E+00|1.576E+00
231|134.8642664|-43.8392288|4.236E+01|4.920E-01|1.859E-01|1.489E-01|2.319E-01|1.079E+00|4.523E-01|2.572E+00|9.253E-01|6.979E-01|3.797E+00|52|1.166E+00|6.482E-01|6.774E-01|8.101E+21|3.009E+21|5.393E+01|5.982E+01|4.844E+01|6.321E+01|5.829E+01|6.813E+01|3.110E+01|2.868E+01|3.352E+01|1.537E+01|3.510E+00|1.715E+01|5.339E-01|1.162E+00|6.031E-01
233|135.3317395|-43.8005381|7.478E+01|1.654E+00|3.281E-01|2.708E-01|3.976E-01|4.890E-01|5.642E-01|4.238E-01|3.187E-01|1.127E+00|3.550E-01|70|1.535E+00|5.006E-01|1.194E+00|3.910E+21|1.219E+21|3.699E+01|3.651E+01|3.560E+01|4.147E+01|4.902E+01|3.392E+01|6.860E+01|8.110E+01|5.610E+01|8.623E+00|4.290E+00|1.571E+01|3.257E-01|8.020E-01|4.184E-01
234|135.0521044|-43.8098141|5.483E+01|3.869E-01|2.406E-01|2.471E-01|2.342E-01|3.861E-01|4.546E-01|3.279E-01|1.838E-01|8.550E-01|2.514E-01|41|2.100E+00|5.317E-01|1.304E+00|3.261E+21|3.139E+20|2.639E+01|2.426E+01|2.707E+01|4.886E+01|6.172E+01|3.601E+01|1.891E+01|2.388E+01|1.393E+01|1.051E+01|2.512E+00|1.740E+01|2.512E-01|6.089E-01|1.993E-01
239|134.8412785|-43.7566142|4.595E+01|4.135E-01|2.016E-01|2.088E-01|1.947E-01|4.309E-01|3.628E-01|5.118E-01|3.050E-01|2.896E-01|6.087E-01|47|1.413E+00|1.253E+00|8.408E-01|7.203E+22|2.796E+22|5.268E+02|5.598E+02|5.328E+02|8.897E+02|6.037E+02|1.176E+03|3.679E+02|2.496E+02|4.861E+02|2.629E+02|2.003E+00|2.286E+01|1.105E+00|1.238E+01|5.740E+00
242|134.8709087|-43.7161543|6.900E+01|9.434E-01|3.027E-01|1.984E-01|4.619E-01|1.497E+00|1.089E+00|2.057E+00|1.450E+00|2.640E+00|2.869E+00|98|1.032E+00|4.124E-01|7.171E-01|8.910E+21|6.986E+21|9.095E+01|7.839E+01|6.488E+01|1.202E+02|7.093E+01|1.695E+02|1.134E+02|6.691E+01|1.599E+02|4.710E+01|1.931E+00|2.663E+01|1.201E+00|1.324E+00|1.330E+00
243|134.3102839|-43.7118530|9.307E+01|8.097E-01|4.084E-01|4.420E-01|3.773E-01|5.023E-01|6.546E-01|3.854E-01|1.941E-01|7.316E-01|1.601E-01|84|2.587E+00|8.948E-01|2.407E+00|2.633E+21|1.829E+20|3.350E+01|3.630E+01|3.148E+01|4.687E+01|5.013E+01|4.360E+01|3.795E+01|4.059E+01|3.531E+01|4.865E+00|6.885E+00|1.654E+01|8.126E-02|5.565E-01|1.426E-01
246|134.8548606|-43.6803008|4.199E+01|7.333E-01|1.842E-01|1.552E-01|2.187E-01|4.623E-01|4.720E-01|4.528E-01|2.934E-01|6.108E-01|5.865E-01|75|1.576E+00|7.728E-01|7.720E-01|1.418E+22|4.937E+21|1.287E+02|1.148E+02|1.344E+02|1.902E+02|2.301E+02|1.502E+02|1.394E+02|1.688E+02|1.101E+02|4.576E+01|2.813E+00|1.904E+01|2.241E+00|2.410E+00|1.143E+00
247|134.8323741|-43.6474355|7.495E+01|8.532E-01|3.288E-01|4.275E-01|2.530E-01|4.593E-01|3.985E-01|5.293E-01|2.301E-01|2.201E-01|3.928E-01|78|1.996E+00|1.811E+00|1.348E+00|1.284E+22|2.837E+21|1.332E+02|1.228E+02|1.526E+02|1.901E+02|1.564E+02|2.239E+02|1.622E+02|1.334E+02|1.910E+02|2.088E+01|6.381E+00|1.639E+01|9.633E-01|2.160E+00|7.377E-01
248|134.3143190|-43.6623786|1.433E+02|7.019E-01|6.287E-01|7.029E-01|5.624E-01|7.122E-01|6.940E-01|7.309E-01|3.192E-01|2.611E-01|4.962E-01|73|2.231E+00|2.658E+00|1.473E+00|2.831E+21|4.078E+20|4.359E+01|4.891E+01|4.086E+01|5.363E+01|4.923E+01|5.803E+01|3.764E+01|3.455E+01|4.073E+01|5.720E+00|7.620E+00|1.645E+01|1.477E-01|5.576E-01|2.242E-01
250|134.5996808|-43.6400887|7.175E+01|4.744E-01|3.148E-01|3.054E-01|3.245E-01|4.583E-01|3.295E-01|6.374E-01|1.627E-01|8.698E-02|7.922E-01|48|2.816E+00|3.788E+00|8.045E-01|3.594E+21|7.487E+20|3.814E+01|4.182E+01|3.402E+01|5.124E+01|3.920E+01|6.327E+01|2.430E+01|1.860E+01|3.001E+01|7.575E+00|5.035E+00|1.620E+01|3.600E-01|7.178E-01|1.805E-01
252|134.9900377|-43.6334888|8.360E+01|6.683E-01|3.668E-01|3.148E-01|4.273E-01|5.543E-01|4.839E-01|6.349E-01|2.676E-01|4.625E-01|5.730E-01|72|2.071E+00|1.046E+00|1.108E+00|2.806E+21|2.669E+20|2.802E+01|2.542E+01|2.913E+01|4.139E+01|3.339E+01|4.938E+01|2.766E+01|2.232E+01|3.300E+01|3.844E+00|7.288E+00|1.674E+01|3.263E-01|5.368E-01|1.480E-01
256|134.7907179|-43.5757821|8.673E+01|2.140E+00|3.805E-01|3.098E-01|4.675E-01|7.708E-01|5.205E-01|1.142E+00|4.918E-01|6.947E-01|1.563E+00|06|1.567E+00|7.492E-01|7.304E-01|1.410E+22|6.519E+21|1.633E+02|1.565E+02|1.712E+02|1.951E+02|2.628E+02|1.274E+02|4.176E+02|5.625E+02|2.727E+02|7.678E+01|2.126E+00|1.492E+01|5.265E-01|2.316E+00|1.254E+00
262|134.6570743|-43.5731984|8.295E+01|8.807E-01|3.639E-01|2.770E-01|4.781E-01|5.220E-01|4.194E-01|6.498E-01|2.497E-01|2.362E-01|6.040E-01|90|2.091E+00|1.776E+00|1.076E+00|3.084E+21|3.687E+20|3.547E+01|3.206E+01|4.091E+01|4.145E+01|4.810E+01|3.481E+01|3.651E+01|4.236E+01|3.065E+01|9.889E+00|3.587E+00|1.605E+01|3.409E-01|5.473E-01|1.586E-01
281|134.5813170|-43.5033598|5.899E+01|4.222E-01|2.588E-01|3.351E-01|1.999E-01|3.468E-01|5.000E-01|2.405E-01|1.466E-01|4.151E-01|8.195E-02|45|2.366E+00|1.204E+00|2.935E+00|6.730E+21|1.797E+21|5.326E+01|5.981E+01|4.103E+01|8.714E+01|1.213E+02|5.297E+01|3.679E+01|5.121E+01|2.236E+01|2.891E+01|1.842E+00|1.511E+01|8.085E-01|1.209E+00|4.857E-01
298|134.6344936|-43.3775550|6.195E+01|5.994E-01|2.718E-01|2.582E-01|2.861E-01|2.863E-01|2.590E-01|3.166E-01|6.446E-02|5.253E-02|1.005E-01|64|4.442E+00|4.930E+00|3.151E+00|6.354E+21|7.978E+20|5.118E+01|5.196E+01|5.163E+01|6.053E+01|5.390E+01|6.717E+01|3.628E+01|3.231E+01|4.026E+01|7.204E+00|7.105E+00|1.514E+01|2.802E-01|1.399E+00|4.549E-01
313|135.2360779|-43.2048853|1.577E+02|4.704E-01|6.918E-01|2.450E-01|1.953E+00|5.944E-01|2.604E-01|1.357E+00|3.467E-01|5.363E-02|8.092E-01|47|1.714E+00|4.855E+00|1.677E+00|2.812E+21|3.437E+20|3.255E+01|2.414E+01|3.916E+01|3.993E+01|2.506E+01|5.479E+01|1.878E+01|1.179E+01|2.577E+01|8.960E+00|3.632E+00|1.608E+01|1.458E-01|7.944E-01|1.543E-01
315|134.2302559|-43.1840437|5.840E+01|5.495E-01|2.562E-01|1.614E-01|4.069E-01|3.493E-01|2.287E-01|5.335E-01|2.171E-01|1.807E-01|7.804E-01|60|1.609E+00|1.266E+00|6.837E-01|3.286E+21|6.536E+20|2.584E+01|2.011E+01|3.105E+01|3.821E+01|4.775E+01|2.866E+01|2.099E+01|2.624E+01|1.575E+01|6.261E+00|4.128E+00|1.839E+01|1.736E-01|7.933E-01|2.623E-01
319|134.8942321|-43.1651385|9.341E+01|8.129E-01|4.098E-01|4.699E-01|3.575E-01|4.613E-01|5.200E-01|4.093E-01|1.456E-01|2.444E-01|1.889E-01|88|3.169E+00|2.128E+00|2.167E+00|8.473E+21|4.392E+21|9.524E+01|1.019E+02|9.194E+01|2.036E+02|2.818E+02|1.253E+02|1.655E+02|2.291E+02|1.019E+02|6.129E+01|1.554E+00|1.486E+01|6.186E-01|2.109E+00|1.143E+00
329|134.1322877|-43.0926035|4.879E+01|1.493E+00|2.141E-01|1.808E-01|2.534E-01|4.052E-01|3.593E-01|4.569E-01|2.247E-01|4.143E-01|4.257E-01|44|1.803E+00|8.673E-01|1.073E+00|6.127E+21|6.547E+21|4.766E+01|4.869E+01|5.904E+01|6.704E+01|7.531E+01|5.877E+01|1.001E+02|1.124E+02|8.773E+01|4.192E+01|1.137E+00|1.917E+01|1.534E+00|1.428E+00|1.581E+00
333|134.0270371|-42.9979393|5.021E+01|7.413E-01|2.203E-01|2.218E-01|2.188E-01|2.389E-01|2.645E-01|2.157E-01|5.244E-02|1.261E-01|2.945E-02|73|4.555E+00|2.098E+00|7.324E+00|2.610E+21|2.991E+20|1.771E+01|1.894E+01|1.591E+01|1.940E+01|2.254E+01|1.626E+01|1.438E+01|1.671E+01|1.206E+01|2.320E+00|7.631E+00|1.721E+01|1.645E-01|7.243E-01|1.188E-01
334|134.7392100|-43.0119921|6.255E+01|3.705E-01|2.745E-01|3.251E-01|2.317E-01|3.449E-01|5.115E-01|2.325E-01|1.250E-01|3.924E-01|5.173E-02|41|2.760E+00|1.304E+00|4.495E+00|2.886E+21|2.829E+20|2.284E+01|2.653E+01|1.935E+01|3.027E+01|3.378E+01|2.677E+01|1.122E+01|1.251E+01|9.918E+00|3.063E+00|7.457E+00|1.549E+01|2.314E-01|6.890E-01|2.518E-01
337|134.5638726|-42.9921159|1.661E+02|4.757E-01|7.287E-01|1.123E+00|4.726E-01|7.277E-01|1.142E+00|4.638E-01|2.909E-01|5.587E-01|9.009E-02|50|2.501E+00|2.043E+00|5.148E+00|2.934E+21|3.051E+20|4.956E+01|6.244E+01|3.361E+01|6.519E+01|8.914E+01|4.124E+01|3.101E+01|4.241E+01|1.962E+01|8.194E+00|6.049E+00|1.630E+01|2.647E-01|6.230E-01|1.868E-01
338|134.7854205|-42.9958459|5.343E+01|1.195E+00|2.344E-01|2.552E-01|2.154E-01|3.372E-01|3.554E-01|3.200E-01|1.502E-01|2.676E-01|2.346E-01|24|2.245E+00|1.328E+00|1.364E+00|2.623E+21|4.192E+20|2.068E+01|1.995E+01|1.911E+01|2.325E+01|1.626E+01|3.024E+01|2.777E+01|1.942E+01|3.612E+01|7.910E+00|2.615E+00|1.573E+01|5.931E-01|6.569E-01|2.183E-01
340|134.5429702|-42.9699553|1.658E+02|4.043E-01|7.276E-01|9.960E-01|5.315E-01|9.313E-01|1.449E+00|5.984E-01|4.419E-01|1.507E+00|2.817E-01|47|2.108E+00|9.617E-01|2.125E+00|3.774E+21|7.113E+20|5.494E+01|6.894E+01|5.041E+01|1.149E+02|1.063E+02|1.236E+02|4.647E+01|4.297E+01|4.997E+01|1.969E+01|2.791E+00|1.581E+01|1.688E-01|7.808E-01|3.122E-01
344|134.0250364|-42.9320241|6.528E+01|4.539E-01|2.864E-01|3.309E-01|2.479E-01|3.031E-01|3.682E-01|2.496E-01|5.926E-02|1.396E-01|2.243E-02|48|5.116E+00|2.638E+00|1.113E+01|2.232E+21|2.279E+20|1.771E+01|2.029E+01|1.704E+01|2.134E+01|2.601E+01|1.666E+01|9.684E+00|1.181E+01|7.562E+00|1.640E+00|1.080E+01|1.697E+01|1.184E-01|6.398E-01|1.736E-01
347|134.7553291|-42.9187211|5.407E+01|9.901E-01|2.373E-01|2.338E-01|2.408E-01|5.825E-01|1.128E+00|3.008E-01|4.349E-01|2.760E+00|3.084E-01|02|1.339E+00|4.087E-01|9.755E-01|4.100E+21|9.097E+20|3.191E+01|3.339E+01|2.854E+01|3.959E+01|5.406E+01|2.513E+01|3.920E+01|5.353E+01|2.488E+01|8.806E+00|3.624E+00|1.531E+01|4.448E-01|8.967E-01|3.772E-01
362|134.4741811|-42.8428608|8.288E+01|5.460E-01|3.637E-01|4.031E-01|3.281E-01|1.075E+00|1.247E+00|9.261E-01|9.051E-01|1.412E+00|1.444E+00|56|1.187E+00|8.832E-01|6.414E-01|1.052E+22|1.094E+21|1.167E+02|1.124E+02|1.221E+02|2.377E+02|1.959E+02|2.795E+02|1.298E+02|1.070E+02|1.526E+02|4.651E+01|2.509E+00|1.611E+01|1.639E-01|1.950E+00|4.979E-01
376|134.1011549|-42.7358060|5.208E+01|1.125E+00|2.285E-01|2.018E-01|2.587E-01|2.811E-01|2.931E-01|2.696E-01|9.464E-02|2.337E-01|1.210E-01|10|2.970E+00|1.254E+00|2.227E+00|3.450E+21|9.083E+20|1.862E+01|1.780E+01|2.004E+01|2.130E+01|2.008E+01|2.252E+01|2.397E+01|2.259E+01|2.535E+01|6.237E+00|2.986E+00|1.639E+01|5.077E-01|1.067E+00|3.663E-01
377|134.0769896|-42.7656832|6.793E+01|4.222E-01|2.980E-01|3.102E-01|2.863E-01|3.332E-01|3.458E-01|3.211E-01|9.445E-02|8.410E-02|1.125E-01|44|3.528E+00|4.112E+00|2.853E+00|1.764E+21|1.510E+20|1.261E+01|1.232E+01|1.312E+01|1.739E+01|1.613E+01|1.866E+01|7.345E+00|6.813E+00|7.877E+00|4.770E+00|2.642E+00|1.703E+01|4.080E-02|5.451E-01|1.913E-01
385|134.1860579|-42.7396948|1.340E+02|3.831E-01|5.881E-01|9.969E-01|3.470E-01|5.934E-01|9.083E-01|3.876E-01|2.318E-01|2.723E-01|1.001E-01|43|2.560E+00|3.335E+00|3.874E+00|1.873E+21|9.347E+19|2.563E+01|3.264E+01|1.801E+01|3.462E+01|3.582E+01|3.343E+01|1.326E+01|1.372E+01|1.281E+01|3.232E+00|7.930E+00|1.655E+01|2.423E-01|5.485E-01|2.090E-01
388|134.4521714|-42.7158060|8.766E+01|8.281E-01|3.846E-01|4.356E-01|3.396E-01|7.352E-01|7.085E-01|7.630E-01|4.911E-01|7.175E-01|1.131E+00|83|1.497E+00|9.875E-01|6.745E-01|8.405E+21|3.056E+21|1.026E+02|9.834E+01|8.711E+01|1.320E+02|8.510E+01|1.789E+02|1.093E+02|7.047E+01|1.481E+02|3.141E+01|3.266E+00|1.572E+01|5.297E-01|1.539E+00|6.925E-01
403|134.4828085|-42.6220784|6.518E+01|1.178E+00|2.860E-01|2.370E-01|3.451E-01|4.603E-01|3.184E-01|6.654E-01|2.218E-01|1.919E-01|9.549E-01|24|2.075E+00|1.659E+00|6.968E-01|1.467E+22|5.187E+21|1.307E+02|1.154E+02|1.490E+02|1.805E+02|2.265E+02|1.346E+02|2.127E+02|2.668E+02|1.585E+02|6.346E+01|2.060E+00|1.497E+01|5.547E-01|2.790E+00|1.286E+00
404|134.7934994|-42.6175867|6.860E+01|1.242E+00|3.010E-01|3.327E-01|2.723E-01|3.207E-01|3.691E-01|2.786E-01|7.422E-02|1.161E-01|6.357E-02|31|4.321E+00|3.179E+00|4.384E+00|6.862E+21|7.030E+20|6.538E+01|7.998E+01|5.292E+01|7.751E+01|1.004E+02|5.460E+01|9.630E+01|1.248E+02|6.783E+01|1.004E+01|6.509E+00|1.536E+01|4.231E-01|1.294E+00|4.630E-01


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

